Summary-Oriented Question Generation for Informational Queries

Users frequently ask simple factoid questions for question answering (QA) systems, attenuating the impact of myriad recent works that support more complex questions. Prompting users with automatically generated suggested questions (SQs) can improve user understanding of QA system capabilities and thus facilitate more effective use. We aim to produce self-explanatory questions that focus on main document topics and are answerable with variable length passages as appropriate. We satisfy these requirements by using a BERT-based Pointer-Generator Network trained on the Natural Questions (NQ) dataset. Our model shows SOTA performance of SQ generation on the NQ dataset (20.1 BLEU-4). We further apply our model on out-of-domain news articles, evaluating with a QA system due to the lack of gold questions and demonstrate that our model produces better SQs for news articles -- with further confirmation via a human evaluation.

==> acl-ijcnlp2021-templates 2/naacl2021.tex.txt <==
% This must be in the first 5 lines to tell arXiv to use pdfLaTeX, which is strongly recommended.
\pdfoutput=1
% In particular, the hyperref package requires pdfLaTeX in order to break URLs across lines.

\documentclass[11pt]{article}

% Remove the "review" option to generate the final version.
\usepackage[review]{naacl2021}

% Standard package includes
\usepackage{times}
\usepackage{latexsym}

% For proper rendering and hyphenation of words containing Latin characters (including in bib files)
\usepackage[T1]{fontenc}
% For Vietnamese characters
% \usepackage[T5]{fontenc}
% See https://www.latex-project.org/help/documentation/encguide.pdf for other character sets

% This assumes your files are encoded as UTF8
\usepackage[utf8]{inputenc}

% This is not strictly necessary, and may be commented out,
% but it will improve the layout of the manuscript,
% and will typically save some space.
\usepackage{microtype}


% -------- start of my owm by xusen ------
% ------ notice there are a lot of forbidden packages mentioned later ------
\usepackage{xspace}
\usepackage{subcaption}
\usepackage{latexsym}
\usepackage{amsmath}
\usepackage{multirow}
\usepackage{tablefootnote}
\usepackage{comment}
\usepackage{amssymb}
\usepackage{url}
\usepackage{enumitem}
\usepackage{array}
\usepackage{makecell}
\usepackage{adjustbox}
\usepackage{diagbox}
\setlist{nosep}

\usepackage{xcolor}
\newcommand{\colorann}[3]{\textcolor{#1}{${}^{#2}[$#3$]$}}
\newcommand{\jon}[1]{\colorann{red}{Jon}{#1}}
\newcommand{\xusen}[1]{\colorann{blue}{Xusen}{#1}}
\newcommand{\Bert}{\textsc{Bert}\xspace}
\newcommand{\BertPGN}{\textsc{BertPGN}\xspace}
\usepackage{graphicx,calc}
\DeclareMathOperator*{\argmax}{arg\,max}
\DeclareMathOperator*{\LN}{LN}
\DeclareMathOperator*{\MHA}{MHA}
\DeclareMathOperator*{\FFN}{FFN}
\DeclareMathOperator*{\BERT}{BERT}

% -----end of my own by xusen-----

% If the title and author information does not fit in the area allocated, uncomment the following
%
%\setlength\titlebox{<dim>}
%
% and set <dim> to something 5cm or larger.

\title{Summary-Oriented Question Generation for Supporting Informational Query Intents}

% Author information can be set in various styles:
% For several authors from the same institution:
% \author{Author 1 \and ... \and Author n \\
%         Address line \\ ... \\ Address line}
% if the names do not fit well on one line use
%         Author 1 \\ {\bf Author 2} \\ ... \\ {\bf Author n} \\
% For authors from different institutions:
% \author{Author 1 \\ Address line \\  ... \\ Address line
%         \And  ... \And
%         Author n \\ Address line \\ ... \\ Address line}
% To start a seperate ``row'' of authors use \AND, as in
% \author{Author 1 \\ Address line \\  ... \\ Address line
%         \AND
%         Author 2 \\ Address line \\ ... \\ Address line \And
%         Author 3 \\ Address line \\ ... \\ Address line}

\author{First Author \\
  Affiliation / Address line 1 \\
  Affiliation / Address line 2 \\
  Affiliation / Address line 3 \\
  \texttt{email@domain} \\\And
  Second Author \\
  Affiliation / Address line 1 \\
  Affiliation / Address line 2 \\
  Affiliation / Address line 3 \\
  \texttt{email@domain} \\}

\begin{document}
\maketitle
\begin{abstract}
Users frequently ask simple factoid questions for question answering (QA) systems, attenuating the impact of myriad recent works that support more complex ones. Prompting users with automatically generated {\em suggested questions} (SQs) can improve understanding of QA system capabilities and thus facilitate using them more effectively. We aim to produce self-explanatory questions that focus on main document topics and are answerable with variable length passages as appropriate. We satisfy these requirements by using a \Bert-based Pointer-Generator Network trained on the Natural Questions (NQ) dataset. Our model shows SOTA performance on the NQ (20.1 BLEU-4).
We further apply our model on out-of-domain news articles and evaluate with a QA system as the lack of gold questions, demonstrating that our model produces better SQs for news articles, with confirmation from a human evaluation.
\end{abstract}

% Users frequently ask simple factoid questions for question answering (QA) systems, attenuating the impact of myriad recent works that support more complex ones. Prompting users with automatically generated suggested questions (SQs) can improve understanding of QA system capabilities and thus facilitate using them more effectively. We aim to produce self-explanatory questions that focus on main document topics and are answerable with variable length passages as appropriate. We satisfy these requirements by using a BERT-based Pointer-Generator Network trained on the Natural Questions (NQ) dataset. Our model shows SOTA performance on the NQ (20.1 BLEU-4). We further apply our model on out-of-domain news articles and evaluate with a QA system as the lack of gold questions, demonstrating that our model produces better SQs for news articles, with confirmation from a human evaluation.

\section{Introduction}

Question answering (QA) systems have experienced dramatic empirical improvements recently due to several factors including novel neural architectures~\cite{chen2020open}, access to pre-trained contextualized embeddings~\cite{devlin-etal-2019-bert}, and the development of large QA training corpora~\cite{rajpurkar-etal-2016-squad,trischler-etal-2017-newsqa,10.1145/3366423.3380114}. However, despite technological advancements that support more sophisticated questions~\cite{yang-etal-2018-hotpotqa,joshi-etal-2017-triviaqa,choi-etal-2018-quac,reddy-etal-2019-coqa}, many consumers of the QA technology in practice tend to ask simple factoid questions when engaging with these systems. Potential explanations for this phenomenon include low expectations set by previous QA systems, limited coverage for more complex questions not changing these expectations, and users simply not possessing sufficient knowledge of the subject of interest to ask more challenging questions. Irrespective of the reason, one potential solution to this dilemma is to provide users with automatically generated {\em suggested questions} (SQs) to help users better understand QA system capabilities.

Generating SQs belongs to question generation (QG), a long-studied task with many applied use cases, a common current incarnation being data augmentation for mitigating the high sample complexity of neural QA models~\cite{alberti-etal-2019-synthetic}. 
However, the objective of many existing QG systems is to produce large quantities of question/answer pairs for training, which is contrary to that of SQs. The latter seeks to guide users in their research of a particular subject by producing engaging and understandable questions. To this end, we aim to generate questions that are {\em self-explanatory} and {\em introductory}.

{\em Self-explanatory questions} require neither significant background knowledge nor access to documents used for QG to understand the SQ context. For example, existing QG systems may use the text {\em ``On December 13, 2013, Beyonc\'{e} unexpectedly released her eponymous fifth studio album on the iTunes store without any prior announcement or promotion."} to produce the question {\em ``Where was the album released?"} These questions are not uncommon in crowd-sourced datasets (e.g., SQuAD~\cite{rajpurkar-etal-2016-squad}) but do not satisfy the self-explanatory requirement. \newcite{clark-gardner-2018-simple} estimate that 33\% of SQuAD questions are context-dependent. This context-dependency is not surprising, given that annotators observe the underlying documents when generating questions. 

{\em Introductory questions} are best answered by a larger passage than short spans such that users can learn more about the subject, possibly inspiring follow-up questions (e.g., ``Can convalescent plasma help COVID patients?"). 
However, existing QG methods mostly generate questions while reading the text corpus and tend to produce narrowly focused questions with close syntactic relations to associated answer spans.
TriviaQA \cite{joshi-etal-2017-triviaqa} and HotpotQA \cite{yang-etal-2018-hotpotqa} also provide fine-grained questions, even though reasoning from a larger document context via multi-hop inference. This narrower focus often produces factoid questions peripheral to the main topic of the underlying document and is less useful to a human user seeking information about a target concept.

Conversely, the Natural Question (NQ) dataset \cite{kwiatkowshi-etal-2019-natural-questions} (and similar datasets such as MS Marco \cite{bajaj2016ms}) is significantly closer to simulating the desired information-seeking behavior. Questions are generated independently of the corpus by processing search query logs, and the resulting answers can be entities, spans in texts (short answers), or entire paragraphs (long answers). Thus, the NQ dataset is more suitable as QG training data for generating SQs as long-answer questions tend to satisfy our self-explanatory and introductory requirements.


We propose a novel \Bert-based Pointer-Generator Network (\BertPGN) trained with the NQ dataset to generate introductory and self-explanatory questions as SQs. Using NQ, we start by creating a QG dataset that contains questions with short and long answers.
We train our \BertPGN model with these two types of context-question pairs together. During inference, the model can generate short or long answer questions according to the context.
With automatic evaluation metrics such as BLEU~\cite{10.3115/1073083.1073135}, we show that for long answer question generation, our model can produce state-of-the-art performance with 20.1 BLEU-4, 6.2 higher than \newcite{mishra2020automatic}, the current state of the art on this data set. The short answer question generation performance can reach 28.1 BLEU-4.

We further validate the generalization ability of our \BertPGN model by creating an out-of-domain test set with the CNN/Daily Mail \cite{10.5555/2969239.2969428}.
Without human-generated reference questions, automatic evaluation metrics such as BLEU are not usable.
We propose to evaluate these questions with an established QA system that produces two novel metrics. The first is {\it answerability}, measuring the possibility to find answers from given contexts. The second is {\it granularity}, indicating whether the answer would be passages or short spans.
Finally, we conduct a human evaluation with generated questions of the test set and demonstrate that our \BertPGN~model can produce introductory and self-explanatory questions for information-seeking scenarios, even for a new domain than the training data.

The novel contributions of our paper include:

\begin{itemize}
    \item We generate introductory and self-explanatory questions to support human information seeking QA sessions.
    \item We propose to use the \Bert-based Pointer-Generator Network to generate questions by encoding larger contexts capable of resulting in answer forms including entities, short text spans, and even whole paragraphs.
    \item We evaluate our method, both automatically and with human evaluation, on in-domain Natural Questions and out-of-domain news datasets, providing insights into question generation for information seeking.
    \item We propose a novel evaluation metric with an established QA system for generated SQs when there is no reference question.
\end{itemize}

\section{Related Work}

QG has been studied in multiple application contexts (e.g., generating questions for reading comprehension tests~\cite{heilman-2010-good}, generating questions about an image~\cite{mostafazadeh-etal-2016-generating}, recommending questions with respect to a news article~\cite{laban-etal-2020-whats}) , evaluating summaries \cite{deutsch2020questionanswering,wang-etal-2020-asking} and using multiple methods~(see \newcite{pan-etal-2019} for a recent survey). Early neural models focused on \textsc{Seq2Seq}-based solutions~\cite{serban-etal-2016-generating,du-etal-2017-learning}. The primary directions for improving these early works generally fall into the categories of providing mechanisms to inject answer-aware information into the neural encoder-decoder architectures~\cite{du-cardie-2018-harvesting,li-etal-2019-improving-question,10.1145/3308558.3313737,wang-etal-2020-asking,sun-etal-2018-answer}, encoding larger portions of the answer document as context~\cite{zhao-etal-2018-paragraph,Tuan_2020}, and incorporating richer knowledge sources~\cite{elsahar-etal-2018-zero}.

These QG methods and the work described in this paper focus on using single-hop QA datasets such as SQuAD~\cite{rajpurkar-etal-2016-squad,rajpurkar-etal-2018-know}, NewsQA~\cite{trischler-etal-2017-newsqa,10.5555/2969239.2969428}, and MS Marco~\cite{bajaj2016ms}. Recently, \newcite{mishra2020automatic} described QG results for long answers based on the NQ dataset \cite{kwiatkowshi-etal-2019-natural-questions} as discussed in Section~\ref{sec:definition}. However, there has also been recent interest in multi-hop QG settings~\cite{10.1145/3366423.3380114,gupta2020reinforced,malon2020generating} by using multi-hop QA datasets including HotPotQA~\cite{yang-etal-2018-hotpotqa}, TriviaQA~\cite{joshi-etal-2017-triviaqa}, and FreebaseQA~\cite{jiang-etal-2019-freebaseqa}. Finally, there has been some recent interesting work regarding {\em unsupervised} QG, where the goal is to generate QA training data without an existing QG corpus to train better QA models~\cite{lewis-etal-2019-unsupervised,li2020harvesting}.

Most directly related to our work from a motivation perspective is recent research regarding providing SQs in the context of supporting a news chatbot~\cite{laban-etal-2020-whats}. However, the focus of this work is not QG, where they essentially use a GPT2 language model~\cite{radford2019language} trained on SQuAD data for QG and do not evaluate this component independently. 
\newcite{qi2020stay} generates questions for information-seeking but not focuses on introductory questions.
Most directly related to our work from a conceptual perspective is regarding producing questions for long answer targets~\cite{mishra2020automatic}, which we contrast directly in Section~\ref{sec:definition}.  As QG is a generation task, automated evaluation frequently uses metrics such as BLEU \cite{10.3115/1073083.1073135}, METEOR \cite{10.5555/1626355.1626389}, and ROUGE \cite{lin-2004-rouge}. As these do not explicitly evaluate the requirements of our information-seeking use case, we also evaluate using the output of a trained QA system and conduct human annotator evaluations. 

\section{Problem Definition}
\label{sec:definition}

Our QG task is defined as follows. Given a context $C$ and an answer $A$, we want to generate a question $\tilde{Q}$ that satisfies
\[\tilde{Q} = \argmax_{Q} P(Q | C, A),\]
where the context $C$ could be a paragraph or a document that contains answers, rather than sentences as used in \cite{du-cardie-2018-harvesting,Tuan_2020}, while $A$ could be either short spans in $C$ such as entities or noun phrases (referred to as a {\it short answer}), or the entire context $C$ (referred to as a {\it long answer}).

The {\it long answer} QG task targets generating questions that are best answered by the entire context (i.e., paragraph or document) or a summary of the context, which is notably different from most QG settings where the answer is a short text span and the context is frequently a single sentence.
\newcite{mishra2020automatic} also address the {\it long answer} QG setting using the NQ dataset, but their task definition is $\argmax_{Q} P(Q | C)$ where they refer to the context $C$ as the {\it long answer}. We use this model as a baseline for evaluating the long answer setting. 
%This task definition generalizes several previous answer-aware QG tasks~\cite{du-cardie-2018-harvesting,Tuan_2020} since our {\em context} definition supports variable-length passages.
%Answer-free QG, since there are always multiple possible questions for each context, usually shows inferior BLEU scores when comparing generated questions with gold ones.
%Our task definition is also different from other answer-aware QG tasks such as \cite{du-cardie-2018-harvesting,Tuan_2020}, since we do not limit our model on problems where there are short answers. Moreover, we use the term {\it context} instead of {\it document} or {\it paragraph} because in different kinds of QA corpus, the length of documents and paragraphs various a lot. E.g. for Wikipedia paragraphs used in the Natural Questions dataset, the average length of paragraphs that are long answers is 384, the average length of documents is 8,407; while for the NewsQA dataset the average length of documents is only 583 \cite{Tuan_2020}.
%We prefer generating from a large context to produce introductory and self-explanatory questions for human information seeking instead of testing QA systems, so we do not consider using single sentences as context as \cite{du-etal-2017-learning,du-cardie-2018-harvesting}.

%{\bf contrast} uses various transformer-based models from SOTA machine translation works to reach SOTA performance on the Natural Questions dataset, however, their attempts of incorporating auto-generated summaries \cite{narayan-etal-2018-ranking} with long answers fail to get better scores.

\section{Methods}
We propose to use the \Bert-based Pointer-Generator Network (\BertPGN) to generate questions. \newcite{Tuan_2020} use two-layer cross attentions between contexts and answers to encode contexts such as paragraphs when generating questions and show improved results. However, they show that three-layer cross attentions produce worse results. We will show later in the experiment that this is due to a lack of better initialization and that a higher layer is better for long answer question generation. \newcite{zhao-etal-2018-paragraph} use answer tagging from the context instead of combining context and answer. Our model, shown in Figure \ref{fig:bertpgn-architecture}, is motivated by these two works.

\begin{figure}[t]
    \centering
    \includegraphics[width=0.9\columnwidth]{bertpgn-architecture.pdf}
    \caption{The \BertPGN~architecture. The input for the \Bert~encoder is the context (w/p: word and position embeddinngs) with answer spans (or the whole context in the long answer setting) marked with the answer tagging (t: answer tagging embeddings). The decoder is a combination of \Bert~as a language model (i.e. has only self-attentions) and a Transformer-based pointer generator network.}
    \label{fig:bertpgn-architecture}
\end{figure}

\subsection{Context and Answer Encoding}

Given context $X=\{x_i\}_{i=1}^{L}$, we add positional embeddings $P=\{p_i\}_{i=1}^L$ and type embeddings $T=\{t_i\}_{i=1}^L$ as the input for \Bert. We use type embeddings to discriminate between context and answer, following \newcite{zhao-etal-2018-paragraph} and \newcite{Tuan_2020}. 
We use $t_i=0$ to represent `{\em context-only}' and $t_i=1$ to represent `{\em both context and answer}'. 
We do not apply the [CLS] in the beginning since we do not need the pooled output from \Bert. We do not use the [SEP] to combine contexts and answers as inputs for \Bert since (1) there could be multiple answer spans and (2) we could preserve the total number of tokens to encode longer sentences. 
The sequence output from \Bert~which forms our (context, answer) encoding is given by
\[H = f_{\BERT} \left(X+P+T\right).\]

\subsection{Question Decoding}

The transformer-based Pointer-Generator Network is derived from \newcite{see-etal-2017-get}, with adaptations to support transformers. Instead of computing the generation probability using the encoder context, decoder state, and decoder input, the transformer decoder output already contains the linear combination between self-attention of decoder input and encoder-decoder attention. Thus, we only use the combination of the decoder output and decoder input. Denoting $\LN(\cdot)$ as layer normalization, $\MHA(Q,K,V)$ as the multi-head attention with three parameters---query, key, and value, $\FFN(\cdot)$ as a linear function, and the decoder input at time $t$: $Y^{(t)}=\{y_j\}_{j=1}^t$, the decoder self-attention at $t$ is given by (illustrated with the single-layer transformer simplification)
\[A_S^{(t)} = \LN\left(\MHA\left(Y^{(t)}, Y^{(t)}, Y^{(t)}\right) + Y^{(t)}\right),\]
the cross attention between encoder and decoder is
\[A_C^{(t)} = \LN\left(\MHA\left(A_S^{(t)}, H, H\right) + A_S^{(t)}\right),\]
and the final decoder output is
\[O^{(t)} = \LN\left(\FFN\left(A_C^{(t)}\right) + A_C^{(t)}\right).\]
As a result, the generation probability is
\[P_G^{(t)} = \FFN\left(\left[Y^{(t)}, A_C^{(t)}\right]\right).\]

To support generalization, we also use \Bert~as a language model (LM) for the decoder. We use another \Bert~model, different from the encoder, as the language model layer for our decoder. Even though \Bert~is not trained to predict the next token \cite{devlin-etal-2019-bert} as with typical language models (e.g., GPT-2), we still choose \Bert~as our LM to ensure the COPY mechanism shares the same vocabulary between the encoder and the decoder. We also do not need to process out-of-vocabulary words because we use the BPE \cite{sennrich-etal-2016-neural,devlin-etal-2019-bert} tokenization in both the encoder and decoder.

\section{Dataset}

\subsection{Natural Questions dataset}
We use Natural Questions (NQ) \cite{kwiatkowshi-etal-2019-natural-questions} for training as NQ questions are independent of their supporting documents.
NQ is a better reflection of human information-seeking behavior than other QA datasets such as SQuAD and NewsQA with expected introductory and self-explanatory questions. 
NQ has 307k training examples, answered and annotated from Wikipedia pages, in a format of a question, a Wikipedia link, long answer candidates, and short answer annotations. 
51\% of these 307k questions have no answer for either being invalid or non-evidence in their supporting documents.
The remaining 36\% have long answers that are paragraphs---HTML bounding boxes---from Wikipedia pages and have corresponding short answers that either spanning in long answers or being masked as yes-or-no questions.
The rest 13\% questions only have long answers. 
We are most interested in this 13\% as they are best answered by summaries of their long answers, reflecting the coarse-grained information-seeking behavior.\footnote{Data annotation is a {\it subjective} task where different annotators could have different opinions for whether there is a short answer or not. NQ uses multi-fold annotations (e.g., a 5-fold annotation for the dev set). However, the training data only has the 1-fold annotation, so whether there is a short answer is not 100\% accurate.}

We use paragraphs that contain long answers or short answers in NQ as the context, $C$. 
We do not consider using the whole Wikipedia page, i.e., the document, as the context as most Wikipedia pages are too long to encode: In the NQ training set, there are 8,407 tokens at document level on average, while for CNN news articles in NewsQA, the average document size is 583 \cite{Tuan_2020}, which isn't much larger than the average size of long answers in NQ (384 tokens).

We also consider the ratio between questions and the context-answer pairs to avoid generating multiple questions based on the same context-answer. After removing questions that have no answers, there are 152,148 questions and 136,450 unique long answers. The ratio between questions and long answers is around 1.1 (questions per {\it paragraph}), with a maximum size of 47 and a minimum of 1. This ratio is much more reasonable for question generation, comparing to the SQuAD where there are 1.4 questions per {\it sentence} on average \cite{du-etal-2017-learning}.

\subsubsection{NQ Preprocessing}

% \begin{figure*}[ht]
%     \centering
%     \small
%     \begin{tabular}{|l|}
%     \hline
% \begin{minipage}[t]{0.85\textwidth}%
% \textcolor{orange}{President of the United Nations General Assembly}  \textcolor{cyan}{[ Miroslav Lajčák of Slovakia ]} has been elected as the United Nations General Assembly President of its 72nd session beginning in September 2017.
% \end{minipage} \\\hline
% 
% \textit{who is the current president of un general assembly} \\\hline\hline
% 
% \begin{minipage}[t]{0.85\textwidth}%
% \textcolor{orange}{Learner 's permit}  Typically , a driver operating with a learner 's permit must be accompanied by \textcolor{cyan}{[ an adult licensed driver who is at least 21 years of age or older and in the passenger seat of the vehicle at all times ]} .
% \end{minipage} \\\hline
% 
% \textit{who needs to be in the car with a permit driver} \\\hline\hline
% 
% \begin{minipage}[t]{0.85\textwidth}%
% \textcolor{orange}{Java development Kit} \textcolor{cyan}{[  The Java Development Kit ( JDK ) is an implementation of either one of the Java Platform , Standard Edition , Java Platform , Enterprise Edition , or Java Platform , Micro Edition platforms released by Oracle Corporation in the form of a binary product aimed at Java developers on Solaris , Linux , macOS or Windows . The JDK includes a private JVM and a few other resources to finish the development of a Java Application . Since the introduction of the Java platform , it has been by far the most widely used Software Development Kit ( SDK ) . On 17 November 2006 , Sun announced that they would release it under the GNU General Public License ( GPL ) , thus making it free software . This happened in large part on 8 May 2007 , when Sun contributed the source code to the OpenJDK .  ]}
% 
% \end{minipage} \\\hline
% 
% \textit{what is the use of jdk in java} \\\hline
% 
% \end{tabular}
%     \caption{Examples of the NQ data preprocessing from the training set. Orange texts are Wikipedia titles that added in the front the each long answers. In first two examples, annotators mark there are short answers represented in cyan; while for the last example, there is no short answer marked by annotators so we mark the whole paragraph as the answer. Cyan texts are tagged with type ID `1' during preprocessing.}
%     \label{fig:dummy}
% \end{figure*}

\begin{table}[t]
\centering
\begin{tabular}{llr}
data     & type           & count \\
train    & mix            & 99,725 \\
dev      & mix            & 11,140 \\
NQ-SA  & long and short & 3,364  \\
NQ-LA  & long only      & 1,495  \\
News-LA & long only & 3,048
\end{tabular}
\caption{QG Data summary. *-LA contains questions that only have long answers, while *-SA contains questions having both long and short answers.}
\label{tbl:data-summary}
\end{table}

We extract questions, long answers, and short answer spans from the NQ dataset. 
We also extract the Wikipedia titles since long answers singly do not always contain the title words. 
We add brackets (`[' and `]') for all possible short answer spans such that we can later extract these spans accordingly to avoid potential position changes due to context preprocessing (e.g.,  different tokenization).\footnote{Using brackets here is an arbitrary but functional choice. You may choose other pairs of reserved tokens in a vocabulary when these brackets are meaningful in contexts.}
When there is no short answer, we add brackets to the whole long answer. We then concatenate the Wikipedia titles with long answers as contexts. As in \cite{mishra2020automatic}, we only keep questions with long answers starting from the HTML paragraph tag. After preprocessing (Table \ref{tbl:data-summary}), we get 110,865 question-context pairs, while \newcite{mishra2020automatic} gets only 77,501 pairs. We prepare the dataset with a 90/10 for training/validation purposes.

We use the original NQ dev set, which contains 7,830 questions, as our test set. We follow the same extraction procedure as with the training and validation data modulo two new steps. First, noting that 79\% of Wikipedia pages appearing in the NQ development (dev) set is also present in training, we filter all overlapped contexts from the dev set when creating our test set. Second, the original NQ dev set is 5-way annotated; thus, each question may have up to five different long/short answers. We treat each annotation as an independent context, even though they are associated with the same target question. To evaluate the performance of generating from long answers and short answers, we split test data into {\it long-answer} questions (*-LA) and {\it short-answer} questions (*-SA). Finally, we get 4,859 test data in total, with 1,495 of them only have long answers while the remaining 3,364 have both long and short answers. \newcite{mishra2020automatic} gets 2,136 test data from the original dev set since they only keep the long answer data.

\subsection{News dataset}
\label{sec:newsqa-data}

We use the 12,744 CNN news articles from the CNN/Daily Mail dataset~\cite{10.5555/2969239.2969428}). 
We apply the same preprocessing method as in the NQ dataset to create a long-answer test set from the CNN/Daily Mail dataset. We use whole news articles, instead of paragraphs, as contexts, considering to generate questions that lead to entire news articles as answers. For each news article, we first remove {\it highlights}, which is a human-generated summary, and datelines (e.g., NEW DELHI, India (CNN)). We filter out those news articles that are longer than 490 tokens with BEP tokenization and those overlapped with context-question pairs.
Finally, this preprocessing results in 3,048 data in the News-LA test set.

\section{In-Domain Evaluation with Generation Metrics}

\subsection{Experiment Setup and Training}
\label{sec:train-bertpgn}

We use \Bert-base uncased model \cite{devlin-etal-2019-bert} that contains 12 hidden layers. The vocabulary contains 30,522 tokens. We create the PGN decoder part with another \Bert~model from the same setting, followed by a 2-layer transformer with 12 heads and 3072 intermediate sizes. The maximum allowed context length is 500, while the maximum question length is 50. We train our model on an Amazon EC2 P3 machine with one Tesla V100 GPU, with the batch size 10, and learning rate 5e-5 with the Adam optimizer on all parameters of the \BertPGN~model (both \Bert~models are trainable).
We train 20 epochs of our model and evaluate with the dev set to select the model according to perplexity. Each epoch takes around 20 minutes to finish.

\subsection{Fluent and Accurate Evaluation}

We first evaluate our model using BLEU, METEOR, and ROUGE\_L to compare with \newcite{mishra2020automatic} on long answers (Table \ref{tbl:bleu-compare}).
The transformer-based iwslt\_de\_en is a German to English translation system, while the other transformer-based multi-source method combines each context with a retrieve-based automatically generated summary as input.
We decode questions from our model using beam search (beam=3). Evaluating on NQ-LA, our \BertPGN~model outperforms both existing models substantially with near seven points for all metrics. The performance for short answer questions NQ-SA is even better, with near eight more BLEU-4 points than NQ-LA.

\begin{table}[t]
\centering
\begin{tabular}{lrrrr}
     & B1 & B4 & ME & RL \\
\makecell[l]{TX iwslt\_de\_en} & 36.8  & 13.9  & 17.5  & 35.6    \\
\makecell[l]{TX Multi-Source} & 36.0  & 13.3  & 16.8  & 34.6    \\
\makecell[l]{\BertPGN~LA} & {\bf 43.9} & {\bf 20.1} & {\bf 22.6} & {\bf 42.2}  \\
\makecell[l]{\BertPGN~SA} & {\bf 54.7} & {\bf 28.1} & {\bf 27.9} & {\bf 53.2}  \\
\end{tabular}
\caption{Comparing our model (\BertPGN) on NQ-LA and NQ-SA with two models in \cite{mishra2020automatic}---their best performing Transformer\_iwslt\_de\_en and multi-source transformer combining contexts and automatically generated summaries, with automatic evaluation BLEU-1, BLEU-4, METEOR, and Rouge\_L.}
\label{tbl:bleu-compare}
\end{table}

\subsection{Ablation Study}

% \begin{table*}[ht]
% \centering
% \begin{tabular}{|l|r|r|r|r|r|r|}
% \hline
%   NQ-LA   & BLEU-1 & BLEU-2 & BLEU-3 & BLEU-4 & METEOR & ROUGE\_L \\ \hline
% no-Bert-LM (*) & 43.11 & 31.70 & 24.29 & 18.92 & 21.64 & 41.54  \\ \hline
% * - no-type-id & 42.99 & 31.81 & 24.44 & 19.00 & 21.85 & 41.20  \\ \hline
% * - no-init & 38.46 & 27.30 & 20.29 & 15.28 & 19.22 & 37.15  \\ \hline
% * - no-init - 2-layer & 38.33 & 26.74 & 19.75 & 14.85 & 18.86 & 36.76  \\ \hline
% \end{tabular}
% \caption{Ablation study of BertPGN on NQ-LA. Removing type IDs (* - no-type-id) has little effect on overall performance for generating long answer questions, while removing BERT initialization (* - no-init) affects a lot.}
% \label{tbl:ablation-bert-pgn-la}
% \end{table*}

% \begin{table*}[ht]
% \centering
% \begin{tabular}{|l|r|r|r|r|r|r|}
% \hline
%   NQ-LA   & BLEU-1 & BLEU-2 & BLEU-3 & BLEU-4 & METEOR & ROUGE\_L \\ \hline
% no-Bert-LM (*) & 43.11 & 31.70 & 24.29 & 18.92 & 21.64 & 41.54  \\ \hline
% * - no-type-id & 42.99 & 31.81 & 24.44 & 19.00 & 21.85 & 41.20  \\ \hline
% * - no-init & 38.46 & 27.30 & 20.29 & 15.28 & 19.22 & 37.15  \\ \hline
% * - no-init - 2-layer & 38.33 & 26.74 & 19.75 & 14.85 & 18.86 & 36.76  \\ \hline
% \end{tabular}
% \caption{Ablation study of BertPGN on NQ-LA. Removing type IDs (* - no-type-id) has little effect on overall performance for generating long answer questions, while removing BERT initialization (* - no-init) affects a lot.}
% \label{tbl:ablation-bert-pgn-la}
% \end{table*}


% \begin{table*}[ht]
% \centering
% \begin{tabular}{|l|r|r|r|r|r|r|}
% \hline
%   NQ-SA   & BLUE-1 & BLEU-2 & BLEU-3 & BLEU-4 & METEOR & ROUGE\_L \\ \hline
% no-Bert-LM (*) & 53.07 & 41.05 & 32.84 & 26.46 & 26.77 & 51.95  \\ \hline
% * - no-type-id & 46.29 & 34.69 & 26.85 & 20.84 & 23.26 & 45.00  \\ \hline
% * - no-init & 45.34 & 33.03 & 25.07 & 19.27 & 22.40 & 44.25  \\ \hline
% * - no-init - 2-layer & 45.95 & 33.23 & 25.10 & 19.12 & 22.07 & 44.14  \\ \hline
% \end{tabular}
% \caption{Ablation study of BertPGN on NQ-SA. Both removing type IDs (* - no-type-id) and removing BERT initialization (* - no-init) have a big impact on the overall performance.}
% \label{tbl:ablation-bert-pgn-sa}
% \end{table*}

\begin{table}[t]
\centering
\begin{tabular}{lrr}
  B4   & NQ-LA & NQ-SA \\
no-\Bert-LM (*) & 18.9 & 26.5 \\
* - no-type-id & 19.0 & 20.8 \\
* - no-init & 15.3 & 19.3 \\
* - 2-layer & 14.9 & 19.1 \\
\end{tabular}
\caption{Ablation study of \BertPGN~with BLEU-4. The ablation study is performed with the \BertPGN~model w/o \Bert~as LM. Removing \Bert~initialization affects both the NQ-LA and NQ-SA substantially. Removing type-id affects the NQ-SA by 5.7 drop in BLEU-4.}
\label{tbl:ablation-bert-pgn}
\end{table}

We run ablation study by first removing \Bert-LM in the decoder, then independently\footnote{We skip the ablation study for the pointer-generator as previous work have demonstrated its effectiveness.}
\begin{itemize}
    \item removing type IDs from \Bert~encoder
    \item removing \Bert~initialization for \Bert~encoder
    \item substituting \Bert~encoder with a 2-layer Transformer
\end{itemize}

For each setting, we train our \BertPGN~models from scratch as in Section \ref{sec:train-bertpgn} and conduct ablation studies for NQ-LA and NQ-SA separately (Table \ref{tbl:ablation-bert-pgn}).
By removing \Bert~as an LM in the decoder, both NQ-LA and NQ-SA show one more point drop for BLEU-4. 

Type IDs are more helpful for NQ-SA (approximately a 5 point drop in BLEU-4) than NQ-LA since NQ-SA needs to use type IDs to mark answers. Removing \Bert~initialization causes notable drops for both NQ-LA (3.6 drops in BLEU-4) and NQ-SA (7.2 in BLEU-4), which implies that \Bert is more generalized when encoding these considerably long contexts. Another interesting finding is that the NQ-LA is more sensitive to the number of layers of the encoder than NQ-SA. When decreasing the layers to two from twelve, NQ-LA drops by 0.4 in BLEU-4 while NQ-SA drops by 0.2.

% \subsection{Introductory and Completeness Evaluation}
% \label{sec:auto-eval-newsqa}
% 
% % \begin{table*}[ht]
% % \centering
% % \begin{tabular}{|l|r|r|r|r|r|r|}
% % \hline
% %      & BLEU-1 & BLEU-2 & BLEU-3 & BLEU-4 & METEOR & ROUGE\_L \\ \hline
% % \makecell[l]{SQuAD + para} & 4.91  & 3.16  & 2.16  & 1.54  & 11.56  & 9.57    \\ \hline
% % \makecell[l]{SQuAD + src\_sent} & 16.86  & 11.18  & 7.94  & 5.85  & 20.54  & 23.14    \\ \hline
% % \makecell[l]{SQuAD + para - src\_sent} & 4.02  & 1.79  & 0.88  & 0.48  & 7.66  & 7.36    \\ \hline
% % NQ test-SA + para & 4.72 & 2.84 & 1.77 & 1.13 & 10.74 & 9.86  \\ \hline
% % NQ test-LA + para & 4.50 & 2.63 & 1.62 & 1.03 & 10.34 & 9.42  \\ \hline
% % NewsQA test-SA + article  & 1.07  & 0.54  & 0.30  & 0.18  & 4.11  & 2.39    \\ \hline
% % % \makecell[l]{NewsQA test-SA \\ BertPGN + article} & 2.46 & 1.46 & 0.80 & 0.45 & 5.99 & 4.85  \\ \hline
% % % \makecell[l]{NewsQA test-LA \\ BertPGN + article} & 2.47 & 1.47 & 0.79 & 0.43 & 5.91 & 4.97  \\ \hline
% % \end{tabular}
% % \caption{Compare contexts against questions. We treat questions (both gold questions and BertPGN generated questions) as references, and contexts as system generated stories from each question. {\it SQuAD + src\_sent} shows gold questions in SQuAD have the highest relatedness with their source sentences; while removing source sentences from paragraphs shows a steep drop as shown in {\it SQuAD + para - src\_sent}. On the contrary the NewsQA gold questions show the lowest scores. } %However, BertPGN generated questions (w/o using beam search) have scores in between.}
% % \label{tbl:reverse-bleu}
% % \end{table*}
% 
% \begin{table}[ht]
% \centering
% \begin{tabular}{lrrr}
%  & Avg. tokens & B1 & B4 \\
% SQuAD (paragraph) & 140 & 4.91 & 1.54 \\
% SQuAD (sentence) & 33 & {\bf 16.86} & {\bf 5.85} \\
% NewsQA (article) & 583 & {\bf 1.07} & {\bf 0.18} \\
% NQ (paragraph) & 384 & 4.50 & 1.03 \\
% \end{tabular}
% \caption{BLEU-1 and BLEU-4 by comparing human generated questions (as references) and contexts (as generated stories). Length penalty in BLEU has no effect here since generated stories are much longer than questions. SQuAD questions have large overlaps with contexts (sentences) while NewsQA questions have little overlaps with contexts (articles).}
% \label{tbl:reverse-bleu}
% \end{table}
% 
% We use two automatic evaluation metrics towards {\it introductory} and {\it completeness}. First, we still use the BLEU, METEOR, and Rouge scores but not between gold questions and system generated questions, but between contexts and questions, inspired by the coverage score in \cite{laban-etal-2020-summary}. We treat each question as a reference, while the context to be a generated story from the question. Notice that since the context are much longer than questions, the brevity penalty is automatically disabled \cite{chen2015microsoft}, and the evaluation results will not be affected by length of contexts and questions.
% 
% Table \ref{tbl:reverse-bleu} shows the evaluation results of comparing contexts against questions over SQuAD dataset\footnote{We use the preprocessed SQuAD dataset by \newcite{du-etal-2017-learning} instead of raw SQuAD dataset.} and the NewsQA dataset. For SQuAD dataset, we use three kinds of contexts---the paragraph that contain answer of the question, the source sentence that contains answer of the question, and the paragraph without the source sentence. A clear pattern shows here that questions in SQuAD dataset are too much related with source sentences that contain answers, with a much higher BLEU, METEOR, and Rouge-L scores for {\it SQuAD + src\_sent} than {\it SQuAD + para - src\_sent}.
% 
% On the contrary, the NewsQA dataset has the lowest scores as shown in the row {\it NewsQA test-SA + article}. Even though questions are generated in a fashion of information-seeking by given merely the highlights instead of whole articles as SQuAD, the NQ dataset is also not provided with context at first but has reasonable scores. Notice that even though we use article instead of paragraph for NewsQA dataset because news articles are usually very short as discussed in Section \ref{sec:newsqa-data}. The reason of such a lower score is most of these gold questions in the NewsQA are neither {\it introductory} nor {\it complete}.
% 
% Second, we compare our generated questions of NewsQA test-SA with gold questions by using a QA system according to the intuition that complete questions should be answered easier.

\section{Out-of-Domain Evaluation with QA Systems}
\label{sec:newsqa-la-evaluation}

Instead of exclusively using automated scores for the generation (e.g., BLEU) to compare generated questions against gold questions, we propose to use a well-trained question answering system as the evaluation method. 
These automated scoring metrics have two notable drawbacks in the scenario of evaluating long-answer questions: 
(1) There are usually multiple valid questions for long-answer question generation as contexts are much longer than previous work. However, most datasets only have one gold question for each context;
(2) They cannot measure generated questions when there is no gold question, which is the right problem we encountered for our News-LA dataset.

\begin{figure}[t]
    \centering
    \includegraphics[width=0.6\columnwidth]{bert-joint-architecture.pdf}
    \caption{The \Bert-joint architecture \cite{alberti2019bert}. Input is the combined question and context, and the outputs are an answer-type classification from the [CLS] token and start/end of answer spans for each token from the context.}
    \label{fig:bert-joint-architecture}
\end{figure}

% \begin{table}[ht]
% \begin{tabular}{lrr}
% F1               & Trained v1.1 & Trained v2.0 \\
% SQuAD v1.1 (dev) & 88.7         & -            \\
% SQuAD v2.0 (dev) & -            & 76.1         \\
% NewsQA (gold)    & 59.3         & 49.6         \\
% NewsQA (BertPGN) & 32.5         & 25.2         \\
% \makecell[l]{NewsQA (BertPGN) \\ on gold exact match} & 40.6 & \\
% NQ (gold)        & 55.9         & 44.6         \\
% NQ (BertPGN)     & 55.0         & 48.9        
% \end{tabular}
% \caption{QG automatic evaluation with QA models \cite{devlin-etal-2019-bert} trained with SQuAD v1.1 and SQuAD v2.0 separatly (F1 score is reported). We choose to use models trained with SQuAD to evaluate NewsQA and NQ QG results to avoid models preferring one of them. BertPGN generated NQ questions have better QA scores than gold questions, while NewsQA ones show worse.}
% \label{tbl:bert-qa-eval}
% \end{table}

% \begin{table}[t]
% \centering
% \begin{tabular}{lrr}
%      & Exact Match & F1  \\
% SQuAD v1.1 (dev) & 81.4 & 88.7 \\
% NQ-SA (gold) & 34.2 & 55.9 \\ 
% NQ-SA (\BertPGN) & 33.8 & 55.0 \\
% NewsQA-SA (gold) & 41.0 & 59.3 \\ 
% NewsQA-SA (\BertPGN) (*) & 19.0 & 32.5 \\
% \makecell[l]{* over 41\% gold exact match} & 32.3 & 40.6 \\
% \end{tabular}
% \caption{QG automatic evaluation with QA models \cite{devlin-etal-2019-bert} trained with SQuAD v1.1. We choose to use models trained with SQuAD to evaluate NewsQA and NQ QG results to avoid models preferring one of them. \BertPGN~generated NQ questions have almost the same QA scores as gold questions, while NewsQA ones show worse performance. In the last row, we filter out the 41\% NewsQA gold questions that have exact match answers with respect to the \Bert-QA system, and compare \BertPGN~generated questions only for these contexts.}
% \label{tbl:bert-qa-eval}
% \end{table}
% 
% 
% \begin{table}[ht]
% \centering
% \begin{tabular}{|l|r|r|}
% \hline
%      & Exact Match & F1  \\ \hline
% SQuAD v2.0 (dev) & 73.0 & 76.1 \\ \hline\hline
% NewsQA (gold) & 34.8 & 49.6 \\ \hline
% NewsQA (BertPGN) & 14.2 & 25.2 \\ \hline
% NQ (gold) & 27.3 & 44.6 \\ \hline
% NQ (BertPGN) & 29.4 & 48.9 \\ \hline
% \end{tabular}
% \caption{QG evaluation from a well-trained QA system. The QA system is trained according to \cite{devlin-etal-2019-bert} on SQuAD v2.0. We create two test sets of NewsQA with the test-SA data, and another two of Natural QUestions with test-SA data.}
% \label{tbl:qa-eval-v2.0}
% \end{table}

% \begin{figure*}
% \centering
% \begin{subfigure}[b]{0.45\textwidth}
%    \includegraphics[width=1\linewidth]{newsqa-answerable}
%    \caption{Log-Odds of answerable}
%    \label{fig:newsqa-answerable} 
% \end{subfigure}\quad%
% \begin{subfigure}[b]{0.45\textwidth}
%    \includegraphics[width=1\linewidth]{newsqa-granularity}
%    \caption{Log-Odds of granularity}
%    \label{fig:newsqa-introductory}
% \end{subfigure}
% 
% \caption[Answerable and Introductory]{Automatic evaluation of generated questions for NewsQA test-LA with four settings. NQ: BertPGN trained with NQ dataset and generate on whole news articles with beam search (beam=3); SQuAD: BertPGN trained with SQuAD dataset and generate on the first line of each news article with beam search (beam=3); NQ-nucleus: the same with NQ but using nucleus sampling \cite{holtzman2019curious} (temperature=0.5 and 1). We use the BERT baseline of NQ dataset \cite{alberti2019bert} as the evaluation QA model by answering generated questions from either news article contexts or news article highlights. (a) Answerable: log-odds between the best answer span and no-answer; (b) Introductory: log-odds between long answer and short answer.}
% \end{figure*}


% \begin{figure*}[htb]
%     \centering % <-- added
% \begin{subfigure}{0.25\textwidth}
%   \includegraphics[width=\linewidth]{nc-nq-beam-context}
%   \caption{NQ-context}
%   \label{fig:1}
% \end{subfigure}\hfil % <-- added
% \begin{subfigure}{0.25\textwidth}
%   \includegraphics[width=\linewidth]{nc-squad-beam-context}
%   \caption{SQuAD-context}
%   \label{fig:2}
% \end{subfigure}\hfil % <-- added
% \begin{subfigure}{0.25\textwidth}
%   \includegraphics[width=\linewidth]{nc-sampling-context}
%   \caption{Sampling-context}
%   \label{fig:3}
% \end{subfigure}
% 
% \medskip
% \begin{subfigure}{0.25\textwidth}
%   \includegraphics[width=\linewidth]{nc-nq-beam-highlights}
%   \caption{NQ-highlights}
%   \label{fig:4}
% \end{subfigure}\hfil % <-- added
% \begin{subfigure}{0.25\textwidth}
%   \includegraphics[width=\linewidth]{nc-squad-beam-highlights}
%   \caption{SQuAD-highlights}
%   \label{fig:5}
% \end{subfigure}\hfil % <-- added
% \begin{subfigure}{0.25\textwidth}
%   \includegraphics[width=\linewidth]{nc-sampling-highlights}
%   \caption{Samplinng-highlights}
%   \label{fig:6}
% \end{subfigure}
% \caption{Negative correlation between answerability (x-axis) and granularity (y-axis). Each point is a generated question for NewsQA-LA. Yellow lines are fitted lines with linear function.}
% \label{fig:negative-correlation}
% \end{figure*}

% \subsection{Short Answer Questions Evaluation}
% 
% For short answer questions, gold answer spans are marked in the context. We create a QA dataset by combining generated questions with raw contexts without marking the answers, using a strong QA model to produce answers and compare them with gold answers by exact match and F1 score. We create and evaluate another QA dataset with gold questions for the same contexts in the same way for comparison.
% 
% We choose to use the widely used SQuAD dataset to train a QA system instead of using NewsQA or NQ to avoid bias during evaluation. We choose to use the raw \Bert~model as the QA system (therefore \Bert-QA). Specifically, we train a \Bert-QA system with SQuAD v1.1 and get the dev set F1 score at 88.7\%. We do the evaluation for both NQ-SA and NewsQA-SA generated questions shown in Table \ref{tbl:bert-qa-eval}.
% 
% The \BertPGN~generated questions show almost the same QA results with the gold NQ questions on both exact match and F1 score, while the generated NewsQA questions are worse than gold NewsQA questions by 22\% exact match and 25\% F1. The NQ generated questions result is confirmed with the BLEU scores in Table \ref{tbl:bleu-compare}. To learn the performance of NewsQA questions more precisely, we filter out all gold context-question pairs that show exact match answers with gold answers, i.e. the 41\% exact match for NewsQA (gold), and evaluate generated questions only for these contexts, since the QA system gives the exact match to these 41\% questions which means that it can fully understand these context-question pairs. The last row in Table \ref{tbl:bert-qa-eval} shows that the exact match 32.3\% and F1 score 40.6\%. Around 60\% \BertPGN~generated questions cannot be answered by the original answers that are tagged in \BertPGN.
% 
% \xusen{Are these bad questions? or questions with different answers, or questions with no answers? or a much difficult question (for the QA system) with the same answer?}

\subsection{The QA Metrics}

For long answer question evaluation, we use the \Bert-joint model \cite{alberti2019bert} (Figure \ref{fig:bert-joint-architecture}) for NQ. This \Bert-joint model performs 10\% better in  F1 compared with the baseline models used in the NQ paper \cite{kwiatkowshi-etal-2019-natural-questions,parikh-etal-2016-decomposable}. The \Bert-joint model combines a question and the corresponding context as an input, headed by the [CLS] token and separated and ended with the [SEP] token. The probability of answer spans and probability of answer types as generated as output. For a context of size $n$, it produces $p_{start}$ and $p_{end}$ for each token, indicating whether this token is a start or end token of an answer span. It then choose the answer span $(i, j)$ where $i < j$ that maximizes $p_{start}(i) \cdot p_{end}(j)$ as the probability of the answer. It also defines the probability of no answer can be extracted from the context as $p_{start}(cls)\cdot p_{end}(cls)$. The \Bert-joint model computes the probability of five types of the question -- undetermined, long answer question, short answer question, YES-question, and NO-question. The \Bert-joint model achieves 66.2\% F1 on long answer test dataset. In our evaluation, we define the {\it answerability} score ($s_{ans}$) as $\log \left(p_{ans} / p_{no\_ans}\right)$, and the {\it granularity} score ($s_{gra}$) as $\log \left(p_{la} / p_{sa}\right)$.

\subsection{QG Models to Compare}
We construct a baseline model to compare as follows.
Using the same \BertPGN~architecture, we train a model on the SQuAD sentence-question pairs prepared by \newcite{du-etal-2017-learning}. When generating questions for news articles, we use the first line of each news article as input, with the assumption that the first line is a genuine summary for each news article. 
Notice that the resulting baseline is the state-of-the-art for answer-free question generation using SQuAD (Table \ref{tbl:baseline}).
We refer to the model as $M_{SD}$ hereafter. As for our \BertPGN model, we call it $M_{NQ}$.
We use beam search (beam=3) when decoding for both models.

\begin{table}[t]
\centering
\begin{tabular}{lrrrr}
           & B1             & B4             & ME             & RL             \\
Du-17 best & 43.1          & 12.3          & 16.6          & 39.8          \\
 $M_{SD}$  & \textbf{46.0} & \textbf{14.8} & \textbf{19.2} & \textbf{42.0}
\end{tabular}
\caption{The performance of our answer-free baseline, compared with the best model from \cite{du-etal-2017-learning}.}
\label{tbl:baseline}
\end{table}

\subsection{Evaluation Results}

\begin{figure}[t]
    \centering
    \includegraphics[width=0.9\columnwidth]{newsqa-anwserability-granularity.pdf}
    \caption{Answerability and granularity scores of generated questions for News-LA with the \Bert-joint model \cite{alberti2019bert} as the evaluation QA model by answering generated questions from either news article {\it context} or news article {\it highlights}. We compare two models: (1) NQ: \BertPGN~trained with NQ dataset and generate on whole news articles; (2) SD: \BertPGN~trained with SQuAD dataset and generate on the first line of each news article.}
    \label{fig:newsqa-scores}
\end{figure}

\begin{figure}
\centering
\begin{subfigure}[b]{0.22\textwidth}
   \includegraphics[width=1\linewidth]{scatter-nq-ans-vs-gra.pdf}
\end{subfigure}
%
\begin{subfigure}[b]{0.22\textwidth}
   \includegraphics[width=1\linewidth]{scatter-sd-ans-vs-gra.pdf}
\end{subfigure}

\caption[]{Scatter plots of generated questions of the News-LA from $M_{NQ}$ (left) and $M_{SD}$ (right) with the x-axis: $s_{ans}$, and the y-axis: $s_{gra}$. $s_{ans}$ and $s_{gra}$ are negatively correlated, but the $M_{NQ}$ model tends to generate more questions with positive anserability and granularity. Yellow lines show fitted linear regressions.}
\label{fig:scatter-ans-vs-gra}
\end{figure}

We show the QA evaluation results in Figure \ref{fig:newsqa-scores}. Comparing the context column, $M_{NQ}$ shows a lower answerability score than the baseline model $M_{SD}$. 
While granularity scores show a reverse trend, i.e., higher scores for $M_{NQ}$ than those of $M_{SD}$.
This result implies that $M_{NQ}$ generates more coarse-style questions that have long answers, but these questions are considerably more difficult to answer by the QA model, comparing to short-answer questions.

It is also reasonable to assume that news articles' summaries are proper answer-candidates for long-answer questions. 
Highlights in news articles are human-generated summaries, so we also combine the same set of questions with their corresponding highlights as input for the \Bert-joint QA system with results shown as the highlights column in Figure \ref{fig:newsqa-scores}. 
The answerability scores drop for both models comparing the column highlights to the column of context, which is reasonable as the models never see highlights when generating questions.
However, the baseline method $M_{SD}$ drops more significantly than $M_{NQ}$, suggesting that the baseline model is more context-dependent while our model $M_{NQ}$ generating more self-explanatory questions.
From the granularity scores of highlights, we find that confidence to determine answer types is lower for both models than that of the context column. But the $M_{NQ}$ still shows higher granularity scores than the $M_{SD}$.

We map generated questions for the News-LA to a 2D plot with x-axis the $s_{ans}$ and y-axis the $s_{gra}$ for both models in Figure \ref{fig:scatter-ans-vs-gra}. They also confirm the negative correlation between answerability and granularity of generated questions. However, the $M_{NQ}$ generates more questions with both positive $s_{ans}$ and $s_{gra}$ than those from $M_{SD}$, indicating the effectiveness of our model to generate introductory and self-explanatory questions.

\section{Out-of-Domain Human Evaluation}
\label{sec:human-eval}

\begin{table}[ht]
\centering
\begin{tabular}{lrrrrrr}
 (\%)  & \multicolumn{2}{r}{Context} & \multicolumn{2}{r}{Span} & \multicolumn{2}{r}{Entire} \\
   & T             & F            & T            & F          & T            & F            \\
$M_{NQ}$ & 38            & 62          & 77          & 23         & 49          & 51          \\
$M_{SD}$ & 70           & 30           & 89          & 11         & 40           & 60          \\
\end{tabular}
\caption{Ratios (showing in percentage) between {\it true} and {\it false} for human evaluation with three statements---Context, Span, and Entire---on generated questions. We count true or false marked by annotators that reaches unanimous among all three annotators for each statement.}
\label{tbl:human-eval-three-factors}
\end{table}

\begin{table}[t]
\centering
\begin{tabular}{lrrrr}
 & \multicolumn{2}{c}{$s_{ans}$} & \multicolumn{2}{c}{$s_{gra}$} \\
& $M_{NQ}$ & $M_{SD}$ & $M_{NQ}$ & $M_{SD}$ \\
Context       &  0.1  & -0.1  &  0.1  &  0.5 \\ 
Irrelevant    & -1.0  & -0.6  &  {\bf 0.7}  &  0.4 \\ 
Contradiction & -0.5  & -0.3  &  0.4  &  0.2 \\ 
Peripheral    & -0.3  & -0.3  &  0.2  &  0.2 \\ 
Span          &  {\bf 1.5}  &  {\bf 1.1}  & {\bf -0.8}  & {\bf -0.6} \\ 
Entire        &  0.4  &  0.3  &  0.4  &  0.3 \\ 
None          & {\bf -1.5}  & {\bf -1.2}  &  0.6  &  {\bf 0.6} \\ 
\end{tabular}
\caption{Pearson correlation ($\times 10^{-1}$) between human (Section \ref{sec:human-eval}) and automatic (Section \ref{sec:newsqa-la-evaluation}) evaluation. For each column, we mark the most positive and negative correlated scores in bold text. We omit the NQ-nucleus questions in this comparison.}
\label{tbl:correlation-human-auto}
\end{table}

We further conduct a human evaluation using MTurk for the News-LA test set to verify: (1) we can generate self-explanatory and introductory questions and (2) that the automatic evaluation in Section \ref{sec:newsqa-la-evaluation} agrees with human results. We ask annotators to read a news article and mark true or false for seven statements regarding generated questions. For each Context-Question pair, these statements include: 
\begin{itemize}
    \item Question is {\it context} dependent
    \item Question is {\it irrelevant} to the article
    \item Question implies a {\it contradiction} to facts present in the article
    \item Question focuses on a {\it peripheral} topic
    \item There is a short {\it span} to answer the question
    \item The {\it entire} article can be an answer
    \item {\it None} answer in the article
\end{itemize}

We randomly select the 1000 news articles in News-LA to perform our human evaluation with three different annotators per news article. We received three valid annotations for 943 news articles from a set of 224 annotators. 
We show our main findings in Table \ref{tbl:human-eval-three-factors}. We first consider true/false results regarding three metrics -- {\it Context}, {\it Span}, and {\it Entire} -- considering only when unanimity is reached among annotators. 
$M_{NQ}$ questions are more context-free than $M_{SD}$ ones, with 38\% true and 62\% false towards the {\it Context} statement.
Second, the $M_{NQ}$ questions are more likely to be answered by entire news articles (49\% true of {\it Entire} vs. 40\%) while less likely to be answered by spans from news articles (77\% true of {\it Span} vs. 89\%) comparing with $M_{SD}$ questions. 
These human evaluation results confirm that $M_{NQ}$ questions are more self-explanatory and introductory than $M_{SD}$.

Finally, we compute the $s_{ans}$ and $s_{gra}$ for the 943 generated questions (Section \ref{sec:newsqa-la-evaluation}). We then normalize these two scores and conduct a Pearson correlation analysis \cite{benesty2009pearson} with human evaluation results. 
In this process, we use all human evaluation results, regardless of agreements among annotators.  
From Table \ref{tbl:correlation-human-auto}, we find that {\it Span} has the strongest positive correlation with the $s_{ans}$, while {\it None} shows the strongest negative correlation -- aligning with the findings for answerability. {\it Span} also shows the strongest negative correlation with the $s_{gra}$ for both $M_{NQ}$ and $M_{SD}$, but the positive correlation with granularity varies, with {\it Irrelevant} for $M_{NQ}$ questions and {\it None} for $M_{SD}$ questions.


\section{Conclusion}

In this work, we tackle the problem of question generation targeted for human information seeking. We focus on generating questions for news articles that can be answered by long answers instead of short spans. We build a \Bert-based Pointer-Generator Network for the QG model, trained with the Natural Questions dataset. Our method shows state-of-the-art performance in terms of BLEU, METEOR, and ROUGE\_L scores. 
We then apply our model to the out-of-domain news articles without further training. 
We use a QA system to evaluate our QG models as there is no gold question to compare. 
We also conduct a human evaluation to confirm the QA evaluation results.

\section*{Broader Impact}
Our work describes a method for an autonomous agent to suggest questions based on machine-reading and question generation technology. Operationally, this work focuses on newswire-sourced data where the generated questions are answered by the text -- and is applicable to multi-turn search settings. Thus, there are several potentially positive social impacts. By presenting questions with known answers in the text, users can more efficiently learn about topics in the source documents. Our focus on {\em self-explanatory} and {\em introductory} questions increases the utility of questions for this purpose. 

Conversely, there is potential to bias people toward a subset of the news chosen by a purported fair search engine, which may be more difficult to detect as the provided questions remove some of the article contexts. In principle, this is mitigated by selecting content that maintains high journalistic standards -- but such a risk remains if the technology is deployed by bad-faith actors.

The data for our experiments was derived from the widely used Natural Questions~\cite{kwiatkowshi-etal-2019-natural-questions} and CNN/Daily Mail~\cite{10.5555/2969239.2969428} datasets, which in turn were derived from public news sourced data. Our evaluation annotations were performed on Amazon Mechanical Turk, where three authors completed a sample task and set a wage corresponding to an expected rate of \$15/hr.
% Entries for the entire Anthology, followed by custom entries
\bibliography{anthology,aaai21}
\bibliographystyle{acl_natbib}

% \appendix
% 
% \section{Example Appendix}
% \label{sec:appendix}
% 
% This is an appendix.

\end{document}


==> naacl2021.tex.txt <==
% This must be in the first 5 lines to tell arXiv to use pdfLaTeX, which is strongly recommended.
\pdfoutput=1
% In particular, the hyperref package requires pdfLaTeX in order to break URLs across lines.

\documentclass[11pt]{article}

% Remove the "review" option to generate the final version.
\usepackage[review]{naacl2021}

% Standard package includes
\usepackage{times}
\usepackage{latexsym}

% For proper rendering and hyphenation of words containing Latin characters (including in bib files)
\usepackage[T1]{fontenc}
% For Vietnamese characters
% \usepackage[T5]{fontenc}
% See https://www.latex-project.org/help/documentation/encguide.pdf for other character sets

% This assumes your files are encoded as UTF8
\usepackage[utf8]{inputenc}

% This is not strictly necessary, and may be commented out,
% but it will improve the layout of the manuscript,
% and will typically save some space.
\usepackage{microtype}


% -------- start of my owm by xusen ------
% ------ notice there are a lot of forbidden packages mentioned later ------
\usepackage{xspace}
\usepackage{subcaption}
\usepackage{latexsym}
\usepackage{amsmath}
\usepackage{multirow}
\usepackage{tablefootnote}
\usepackage{comment}
\usepackage{amssymb}
\usepackage{url}
\usepackage{enumitem}
\usepackage{array}
\usepackage{makecell}
\usepackage{adjustbox}
\usepackage{diagbox}
\setlist{nosep}

\usepackage{xcolor}
\newcommand{\colorann}[3]{\textcolor{#1}{${}^{#2}[$#3$]$}}
\newcommand{\jon}[1]{\colorann{red}{Jon}{#1}}
\newcommand{\xusen}[1]{\colorann{blue}{Xusen}{#1}}
\newcommand{\Bert}{\textsc{Bert}\xspace}
\newcommand{\BertPGN}{\textsc{BertPGN}\xspace}
\usepackage{graphicx,calc}
\DeclareMathOperator*{\argmax}{arg\,max}
\DeclareMathOperator*{\LN}{LN}
\DeclareMathOperator*{\MHA}{MHA}
\DeclareMathOperator*{\FFN}{FFN}
\DeclareMathOperator*{\BERT}{BERT}

% -----end of my own by xusen-----

% If the title and author information does not fit in the area allocated, uncomment the following
%
%\setlength\titlebox{<dim>}
%
% and set <dim> to something 5cm or larger.

\title{Summary-Oriented Question Generation for Supporting Informational Query Intents}

% Author information can be set in various styles:
% For several authors from the same institution:
% \author{Author 1 \and ... \and Author n \\
%         Address line \\ ... \\ Address line}
% if the names do not fit well on one line use
%         Author 1 \\ {\bf Author 2} \\ ... \\ {\bf Author n} \\
% For authors from different institutions:
% \author{Author 1 \\ Address line \\  ... \\ Address line
%         \And  ... \And
%         Author n \\ Address line \\ ... \\ Address line}
% To start a seperate ``row'' of authors use \AND, as in
% \author{Author 1 \\ Address line \\  ... \\ Address line
%         \AND
%         Author 2 \\ Address line \\ ... \\ Address line \And
%         Author 3 \\ Address line \\ ... \\ Address line}

\author{First Author \\
  Affiliation / Address line 1 \\
  Affiliation / Address line 2 \\
  Affiliation / Address line 3 \\
  \texttt{email@domain} \\\And
  Second Author \\
  Affiliation / Address line 1 \\
  Affiliation / Address line 2 \\
  Affiliation / Address line 3 \\
  \texttt{email@domain} \\}

\begin{document}
\maketitle
\begin{abstract}
Users frequently ask simple factoid questions for question answering (QA) systems, attenuating the impact of myriad recent works that support more complex ones. Prompting users with automatically generated {\em suggested questions} (SQs) can improve understanding of QA system capabilities and thus facilitate using them more effectively. We aim to produce self-explanatory questions that focus on main document topics and are answerable with variable length passages as appropriate. We satisfy these requirements by using a \Bert-based Pointer-Generator Network trained on the Natural Questions (NQ) dataset. Our model shows SOTA performance on the NQ (20.1 BLEU-4).
We further apply our model on out-of-domain news articles and evaluate with a QA system as the lack of gold questions, demonstrating that our model produces better SQs for news articles, with confirmation from a human evaluation.
\end{abstract}

% Users frequently ask simple factoid questions for question answering (QA) systems, attenuating the impact of myriad recent works that support more complex ones. Prompting users with automatically generated suggested questions (SQs) can improve understanding of QA system capabilities and thus facilitate using them more effectively. We aim to produce self-explanatory questions that focus on main document topics and are answerable with variable length passages as appropriate. We satisfy these requirements by using a BERT-based Pointer-Generator Network trained on the Natural Questions (NQ) dataset. Our model shows SOTA performance on the NQ (20.1 BLEU-4). We further apply our model on out-of-domain news articles and evaluate with a QA system as the lack of gold questions, demonstrating that our model produces better SQs for news articles, with confirmation from a human evaluation.

\section{Introduction}

Question answering (QA) systems have experienced dramatic empirical improvements recently due to several factors including novel neural architectures~\cite{chen2020open}, access to pre-trained contextualized embeddings~\cite{devlin-etal-2019-bert}, and the development of large QA training corpora~\cite{rajpurkar-etal-2016-squad,trischler-etal-2017-newsqa,10.1145/3366423.3380114}. However, despite technological advancements that support more sophisticated questions~\cite{yang-etal-2018-hotpotqa,joshi-etal-2017-triviaqa,choi-etal-2018-quac,reddy-etal-2019-coqa}, many consumers of the QA technology in practice tend to ask simple factoid questions when engaging with these systems. Potential explanations for this phenomenon include low expectations set by previous QA systems, limited coverage for more complex questions not changing these expectations, and users simply not possessing sufficient knowledge of the subject of interest to ask more challenging questions. Irrespective of the reason, one potential solution to this dilemma is to provide users with automatically generated {\em suggested questions} (SQs) to help users better understand QA system capabilities.

Generating SQs belongs to question generation (QG), a long-studied task with many applied use cases, a common current incarnation being data augmentation for mitigating the high sample complexity of neural QA models~\cite{alberti-etal-2019-synthetic}. 
However, the objective of many existing QG systems is to produce large quantities of question/answer pairs for training, which is contrary to that of SQs. The latter seeks to guide users in their research of a particular subject by producing engaging and understandable questions. To this end, we aim to generate questions that are {\em self-explanatory} and {\em introductory}.

{\em Self-explanatory questions} require neither significant background knowledge nor access to documents used for QG to understand the SQ context. For example, existing QG systems may use the text {\em ``On December 13, 2013, Beyonc\'{e} unexpectedly released her eponymous fifth studio album on the iTunes store without any prior announcement or promotion."} to produce the question {\em ``Where was the album released?"} These questions are not uncommon in crowd-sourced datasets (e.g., SQuAD~\cite{rajpurkar-etal-2016-squad}) but do not satisfy the self-explanatory requirement. \newcite{clark-gardner-2018-simple} estimate that 33\% of SQuAD questions are context-dependent. This context-dependency is not surprising, given that annotators observe the underlying documents when generating questions. 

{\em Introductory questions} are best answered by a larger passage than short spans such that users can learn more about the subject, possibly inspiring follow-up questions (e.g., ``Can convalescent plasma help COVID patients?"). 
However, existing QG methods mostly generate questions while reading the text corpus and tend to produce narrowly focused questions with close syntactic relations to associated answer spans.
TriviaQA \cite{joshi-etal-2017-triviaqa} and HotpotQA \cite{yang-etal-2018-hotpotqa} also provide fine-grained questions, even though reasoning from a larger document context via multi-hop inference. This narrower focus often produces factoid questions peripheral to the main topic of the underlying document and is less useful to a human user seeking information about a target concept.

Conversely, the Natural Question (NQ) dataset \cite{kwiatkowshi-etal-2019-natural-questions} (and similar datasets such as MS Marco \cite{bajaj2016ms}) is significantly closer to simulating the desired information-seeking behavior. Questions are generated independently of the corpus by processing search query logs, and the resulting answers can be entities, spans in texts (short answers), or entire paragraphs (long answers). Thus, the NQ dataset is more suitable as QG training data for generating SQs as long-answer questions tend to satisfy our self-explanatory and introductory requirements.


We propose a novel \Bert-based Pointer-Generator Network (\BertPGN) trained with the NQ dataset to generate introductory and self-explanatory questions as SQs. Using NQ, we start by creating a QG dataset that contains questions with short and long answers.
We train our \BertPGN model with these two types of context-question pairs together. During inference, the model can generate short or long answer questions according to the context.
With automatic evaluation metrics such as BLEU~\cite{10.3115/1073083.1073135}, we show that for long answer question generation, our model can produce state-of-the-art performance with 20.1 BLEU-4, 6.2 higher than \newcite{mishra2020automatic}, the current state of the art on this data set. The short answer question generation performance can reach 28.1 BLEU-4.

We further validate the generalization ability of our \BertPGN model by creating an out-of-domain test set with the CNN/Daily Mail \cite{10.5555/2969239.2969428}.
Without human-generated reference questions, automatic evaluation metrics such as BLEU are not usable.
We propose to evaluate these questions with an established QA system that produces two novel metrics. The first is {\it answerability}, measuring the possibility to find answers from given contexts. The second is {\it granularity}, indicating whether the answer would be passages or short spans.
Finally, we conduct a human evaluation with generated questions of the test set and demonstrate that our \BertPGN~model can produce introductory and self-explanatory questions for information-seeking scenarios, even for a new domain than the training data.

The novel contributions of our paper include:

\begin{itemize}
    \item We generate introductory and self-explanatory questions to support human information seeking QA sessions.
    \item We propose to use the \Bert-based Pointer-Generator Network to generate questions by encoding larger contexts capable of resulting in answer forms including entities, short text spans, and even whole paragraphs.
    \item We evaluate our method, both automatically and with human evaluation, on in-domain Natural Questions and out-of-domain news datasets, providing insights into question generation for information seeking.
    \item We propose a novel evaluation metric with an established QA system for generated SQs when there is no reference question.
\end{itemize}

\section{Related Work}

QG has been studied in multiple application contexts (e.g., generating questions for reading comprehension tests~\cite{heilman-2010-good}, generating questions about an image~\cite{mostafazadeh-etal-2016-generating}, recommending questions with respect to a news article~\cite{laban-etal-2020-whats}) , evaluating summaries \cite{deutsch2020questionanswering,wang-etal-2020-asking} and using multiple methods~(see \newcite{pan-etal-2019} for a recent survey). Early neural models focused on \textsc{Seq2Seq}-based solutions~\cite{serban-etal-2016-generating,du-etal-2017-learning}. The primary directions for improving these early works generally fall into the categories of providing mechanisms to inject answer-aware information into the neural encoder-decoder architectures~\cite{du-cardie-2018-harvesting,li-etal-2019-improving-question,10.1145/3308558.3313737,wang-etal-2020-asking,sun-etal-2018-answer}, encoding larger portions of the answer document as context~\cite{zhao-etal-2018-paragraph,Tuan_2020}, and incorporating richer knowledge sources~\cite{elsahar-etal-2018-zero}.

These QG methods and the work described in this paper focus on using single-hop QA datasets such as SQuAD~\cite{rajpurkar-etal-2016-squad,rajpurkar-etal-2018-know}, NewsQA~\cite{trischler-etal-2017-newsqa,10.5555/2969239.2969428}, and MS Marco~\cite{bajaj2016ms}. Recently, \newcite{mishra2020automatic} described QG results for long answers based on the NQ dataset \cite{kwiatkowshi-etal-2019-natural-questions} as discussed in Section~\ref{sec:definition}. However, there has also been recent interest in multi-hop QG settings~\cite{10.1145/3366423.3380114,gupta2020reinforced,malon2020generating} by using multi-hop QA datasets including HotPotQA~\cite{yang-etal-2018-hotpotqa}, TriviaQA~\cite{joshi-etal-2017-triviaqa}, and FreebaseQA~\cite{jiang-etal-2019-freebaseqa}. Finally, there has been some recent interesting work regarding {\em unsupervised} QG, where the goal is to generate QA training data without an existing QG corpus to train better QA models~\cite{lewis-etal-2019-unsupervised,li2020harvesting}.

Most directly related to our work from a motivation perspective is recent research regarding providing SQs in the context of supporting a news chatbot~\cite{laban-etal-2020-whats}. However, the focus of this work is not QG, where they essentially use a GPT2 language model~\cite{radford2019language} trained on SQuAD data for QG and do not evaluate this component independently. 
\newcite{qi2020stay} generates questions for information-seeking but not focuses on introductory questions.
Most directly related to our work from a conceptual perspective is regarding producing questions for long answer targets~\cite{mishra2020automatic}, which we contrast directly in Section~\ref{sec:definition}.  As QG is a generation task, automated evaluation frequently uses metrics such as BLEU \cite{10.3115/1073083.1073135}, METEOR \cite{10.5555/1626355.1626389}, and ROUGE \cite{lin-2004-rouge}. As these do not explicitly evaluate the requirements of our information-seeking use case, we also evaluate using the output of a trained QA system and conduct human annotator evaluations. 

\section{Problem Definition}
\label{sec:definition}

Our QG task is defined as follows. Given a context $C$ and an answer $A$, we want to generate a question $\tilde{Q}$ that satisfies
\[\tilde{Q} = \argmax_{Q} P(Q | C, A),\]
where the context $C$ could be a paragraph or a document that contains answers, rather than sentences as used in \cite{du-cardie-2018-harvesting,Tuan_2020}, while $A$ could be either short spans in $C$ such as entities or noun phrases (referred to as a {\it short answer}), or the entire context $C$ (referred to as a {\it long answer}).

The {\it long answer} QG task targets generating questions that are best answered by the entire context (i.e., paragraph or document) or a summary of the context, which is notably different from most QG settings where the answer is a short text span and the context is frequently a single sentence.
\newcite{mishra2020automatic} also address the {\it long answer} QG setting using the NQ dataset, but their task definition is $\argmax_{Q} P(Q | C)$ where they refer to the context $C$ as the {\it long answer}. We use this model as a baseline for evaluating the long answer setting. 
%This task definition generalizes several previous answer-aware QG tasks~\cite{du-cardie-2018-harvesting,Tuan_2020} since our {\em context} definition supports variable-length passages.
%Answer-free QG, since there are always multiple possible questions for each context, usually shows inferior BLEU scores when comparing generated questions with gold ones.
%Our task definition is also different from other answer-aware QG tasks such as \cite{du-cardie-2018-harvesting,Tuan_2020}, since we do not limit our model on problems where there are short answers. Moreover, we use the term {\it context} instead of {\it document} or {\it paragraph} because in different kinds of QA corpus, the length of documents and paragraphs various a lot. E.g. for Wikipedia paragraphs used in the Natural Questions dataset, the average length of paragraphs that are long answers is 384, the average length of documents is 8,407; while for the NewsQA dataset the average length of documents is only 583 \cite{Tuan_2020}.
%We prefer generating from a large context to produce introductory and self-explanatory questions for human information seeking instead of testing QA systems, so we do not consider using single sentences as context as \cite{du-etal-2017-learning,du-cardie-2018-harvesting}.

%{\bf contrast} uses various transformer-based models from SOTA machine translation works to reach SOTA performance on the Natural Questions dataset, however, their attempts of incorporating auto-generated summaries \cite{narayan-etal-2018-ranking} with long answers fail to get better scores.

\section{Methods}
We propose to use the \Bert-based Pointer-Generator Network (\BertPGN) to generate questions. \newcite{Tuan_2020} use two-layer cross attentions between contexts and answers to encode contexts such as paragraphs when generating questions and show improved results. However, they show that three-layer cross attentions produce worse results. We will show later in the experiment that this is due to a lack of better initialization and that a higher layer is better for long answer question generation. \newcite{zhao-etal-2018-paragraph} use answer tagging from the context instead of combining context and answer. Our model, shown in Figure \ref{fig:bertpgn-architecture}, is motivated by these two works.

\begin{figure}[t]
    \centering
    \includegraphics[width=0.9\columnwidth]{bertpgn-architecture.pdf}
    \caption{The \BertPGN~architecture. The input for the \Bert~encoder is the context (w/p: word and position embeddinngs) with answer spans (or the whole context in the long answer setting) marked with the answer tagging (t: answer tagging embeddings). The decoder is a combination of \Bert~as a language model (i.e. has only self-attentions) and a Transformer-based pointer generator network.}
    \label{fig:bertpgn-architecture}
\end{figure}

\subsection{Context and Answer Encoding}

Given context $X=\{x_i\}_{i=1}^{L}$, we add positional embeddings $P=\{p_i\}_{i=1}^L$ and type embeddings $T=\{t_i\}_{i=1}^L$ as the input for \Bert. We use type embeddings to discriminate between context and answer, following \newcite{zhao-etal-2018-paragraph} and \newcite{Tuan_2020}. 
We use $t_i=0$ to represent `{\em context-only}' and $t_i=1$ to represent `{\em both context and answer}'. 
We do not apply the [CLS] in the beginning since we do not need the pooled output from \Bert. We do not use the [SEP] to combine contexts and answers as inputs for \Bert since (1) there could be multiple answer spans and (2) we could preserve the total number of tokens to encode longer sentences. 
The sequence output from \Bert~which forms our (context, answer) encoding is given by
\[H = f_{\BERT} \left(X+P+T\right).\]

\subsection{Question Decoding}

The transformer-based Pointer-Generator Network is derived from \newcite{see-etal-2017-get}, with adaptations to support transformers. Instead of computing the generation probability using the encoder context, decoder state, and decoder input, the transformer decoder output already contains the linear combination between self-attention of decoder input and encoder-decoder attention. Thus, we only use the combination of the decoder output and decoder input. Denoting $\LN(\cdot)$ as layer normalization, $\MHA(Q,K,V)$ as the multi-head attention with three parameters---query, key, and value, $\FFN(\cdot)$ as a linear function, and the decoder input at time $t$: $Y^{(t)}=\{y_j\}_{j=1}^t$, the decoder self-attention at $t$ is given by (illustrated with the single-layer transformer simplification)
\[A_S^{(t)} = \LN\left(\MHA\left(Y^{(t)}, Y^{(t)}, Y^{(t)}\right) + Y^{(t)}\right),\]
the cross attention between encoder and decoder is
\[A_C^{(t)} = \LN\left(\MHA\left(A_S^{(t)}, H, H\right) + A_S^{(t)}\right),\]
and the final decoder output is
\[O^{(t)} = \LN\left(\FFN\left(A_C^{(t)}\right) + A_C^{(t)}\right).\]
As a result, the generation probability is
\[P_G^{(t)} = \FFN\left(\left[Y^{(t)}, A_C^{(t)}\right]\right).\]

To support generalization, we also use \Bert~as a language model (LM) for the decoder. We use another \Bert~model, different from the encoder, as the language model layer for our decoder. Even though \Bert~is not trained to predict the next token \cite{devlin-etal-2019-bert} as with typical language models (e.g., GPT-2), we still choose \Bert~as our LM to ensure the COPY mechanism shares the same vocabulary between the encoder and the decoder. We also do not need to process out-of-vocabulary words because we use the BPE \cite{sennrich-etal-2016-neural,devlin-etal-2019-bert} tokenization in both the encoder and decoder.

\section{Dataset}

\subsection{Natural Questions dataset}
We use Natural Questions (NQ) \cite{kwiatkowshi-etal-2019-natural-questions} for training as NQ questions are independent of their supporting documents.
NQ is a better reflection of human information-seeking behavior than other QA datasets such as SQuAD and NewsQA with expected introductory and self-explanatory questions. 
NQ has 307k training examples, answered and annotated from Wikipedia pages, in a format of a question, a Wikipedia link, long answer candidates, and short answer annotations. 
51\% of these 307k questions have no answer for either being invalid or non-evidence in their supporting documents.
The remaining 36\% have long answers that are paragraphs---HTML bounding boxes---from Wikipedia pages and have corresponding short answers that either spanning in long answers or being masked as yes-or-no questions.
The rest 13\% questions only have long answers. 
We are most interested in this 13\% as they are best answered by summaries of their long answers, reflecting the coarse-grained information-seeking behavior.\footnote{Data annotation is a {\it subjective} task where different annotators could have different opinions for whether there is a short answer or not. NQ uses multi-fold annotations (e.g., a 5-fold annotation for the dev set). However, the training data only has the 1-fold annotation, so whether there is a short answer is not 100\% accurate.}

We use paragraphs that contain long answers or short answers in NQ as the context, $C$. 
We do not consider using the whole Wikipedia page, i.e., the document, as the context as most Wikipedia pages are too long to encode: In the NQ training set, there are 8,407 tokens at document level on average, while for CNN news articles in NewsQA, the average document size is 583 \cite{Tuan_2020}, which isn't much larger than the average size of long answers in NQ (384 tokens).

We also consider the ratio between questions and the context-answer pairs to avoid generating multiple questions based on the same context-answer. After removing questions that have no answers, there are 152,148 questions and 136,450 unique long answers. The ratio between questions and long answers is around 1.1 (questions per {\it paragraph}), with a maximum size of 47 and a minimum of 1. This ratio is much more reasonable for question generation, comparing to the SQuAD where there are 1.4 questions per {\it sentence} on average \cite{du-etal-2017-learning}.

\subsubsection{NQ Preprocessing}

% \begin{figure*}[ht]
%     \centering
%     \small
%     \begin{tabular}{|l|}
%     \hline
% \begin{minipage}[t]{0.85\textwidth}%
% \textcolor{orange}{President of the United Nations General Assembly}  \textcolor{cyan}{[ Miroslav Lajčák of Slovakia ]} has been elected as the United Nations General Assembly President of its 72nd session beginning in September 2017.
% \end{minipage} \\\hline
% 
% \textit{who is the current president of un general assembly} \\\hline\hline
% 
% \begin{minipage}[t]{0.85\textwidth}%
% \textcolor{orange}{Learner 's permit}  Typically , a driver operating with a learner 's permit must be accompanied by \textcolor{cyan}{[ an adult licensed driver who is at least 21 years of age or older and in the passenger seat of the vehicle at all times ]} .
% \end{minipage} \\\hline
% 
% \textit{who needs to be in the car with a permit driver} \\\hline\hline
% 
% \begin{minipage}[t]{0.85\textwidth}%
% \textcolor{orange}{Java development Kit} \textcolor{cyan}{[  The Java Development Kit ( JDK ) is an implementation of either one of the Java Platform , Standard Edition , Java Platform , Enterprise Edition , or Java Platform , Micro Edition platforms released by Oracle Corporation in the form of a binary product aimed at Java developers on Solaris , Linux , macOS or Windows . The JDK includes a private JVM and a few other resources to finish the development of a Java Application . Since the introduction of the Java platform , it has been by far the most widely used Software Development Kit ( SDK ) . On 17 November 2006 , Sun announced that they would release it under the GNU General Public License ( GPL ) , thus making it free software . This happened in large part on 8 May 2007 , when Sun contributed the source code to the OpenJDK .  ]}
% 
% \end{minipage} \\\hline
% 
% \textit{what is the use of jdk in java} \\\hline
% 
% \end{tabular}
%     \caption{Examples of the NQ data preprocessing from the training set. Orange texts are Wikipedia titles that added in the front the each long answers. In first two examples, annotators mark there are short answers represented in cyan; while for the last example, there is no short answer marked by annotators so we mark the whole paragraph as the answer. Cyan texts are tagged with type ID `1' during preprocessing.}
%     \label{fig:dummy}
% \end{figure*}

\begin{table}[t]
\centering
\begin{tabular}{llr}
data     & type           & count \\
train    & mix            & 99,725 \\
dev      & mix            & 11,140 \\
NQ-SA  & long and short & 3,364  \\
NQ-LA  & long only      & 1,495  \\
News-LA & long only & 3,048
\end{tabular}
\caption{QG Data summary. *-LA contains questions that only have long answers, while *-SA contains questions having both long and short answers.}
\label{tbl:data-summary}
\end{table}

We extract questions, long answers, and short answer spans from the NQ dataset. 
We also extract the Wikipedia titles since long answers singly do not always contain the title words. 
We add brackets (`[' and `]') for all possible short answer spans such that we can later extract these spans accordingly to avoid potential position changes due to context preprocessing (e.g.,  different tokenization).\footnote{Using brackets here is an arbitrary but functional choice. You may choose other pairs of reserved tokens in a vocabulary when these brackets are meaningful in contexts.}
When there is no short answer, we add brackets to the whole long answer. We then concatenate the Wikipedia titles with long answers as contexts. As in \cite{mishra2020automatic}, we only keep questions with long answers starting from the HTML paragraph tag. After preprocessing (Table \ref{tbl:data-summary}), we get 110,865 question-context pairs, while \newcite{mishra2020automatic} gets only 77,501 pairs. We prepare the dataset with a 90/10 for training/validation purposes.

We use the original NQ dev set, which contains 7,830 questions, as our test set. We follow the same extraction procedure as with the training and validation data modulo two new steps. First, noting that 79\% of Wikipedia pages appearing in the NQ development (dev) set is also present in training, we filter all overlapped contexts from the dev set when creating our test set. Second, the original NQ dev set is 5-way annotated; thus, each question may have up to five different long/short answers. We treat each annotation as an independent context, even though they are associated with the same target question. To evaluate the performance of generating from long answers and short answers, we split test data into {\it long-answer} questions (*-LA) and {\it short-answer} questions (*-SA). Finally, we get 4,859 test data in total, with 1,495 of them only have long answers while the remaining 3,364 have both long and short answers. \newcite{mishra2020automatic} gets 2,136 test data from the original dev set since they only keep the long answer data.

\subsection{News dataset}
\label{sec:newsqa-data}

We use the 12,744 CNN news articles from the CNN/Daily Mail dataset~\cite{10.5555/2969239.2969428}). 
We apply the same preprocessing method as in the NQ dataset to create a long-answer test set from the CNN/Daily Mail dataset. We use whole news articles, instead of paragraphs, as contexts, considering to generate questions that lead to entire news articles as answers. For each news article, we first remove {\it highlights}, which is a human-generated summary, and datelines (e.g., NEW DELHI, India (CNN)). We filter out those news articles that are longer than 490 tokens with BEP tokenization and those overlapped with context-question pairs.
Finally, this preprocessing results in 3,048 data in the News-LA test set.

\section{In-Domain Evaluation with Generation Metrics}

\subsection{Experiment Setup and Training}
\label{sec:train-bertpgn}

We use \Bert-base uncased model \cite{devlin-etal-2019-bert} that contains 12 hidden layers. The vocabulary contains 30,522 tokens. We create the PGN decoder part with another \Bert~model from the same setting, followed by a 2-layer transformer with 12 heads and 3072 intermediate sizes. The maximum allowed context length is 500, while the maximum question length is 50. We train our model on an Amazon EC2 P3 machine with one Tesla V100 GPU, with the batch size 10, and learning rate 5e-5 with the Adam optimizer on all parameters of the \BertPGN~model (both \Bert~models are trainable).
We train 20 epochs of our model and evaluate with the dev set to select the model according to perplexity. Each epoch takes around 20 minutes to finish.

\subsection{Fluent and Accurate Evaluation}

We first evaluate our model using BLEU, METEOR, and ROUGE\_L to compare with \newcite{mishra2020automatic} on long answers (Table \ref{tbl:bleu-compare}).
The transformer-based iwslt\_de\_en is a German to English translation system, while the other transformer-based multi-source method combines each context with a retrieve-based automatically generated summary as input.
We decode questions from our model using beam search (beam=3). Evaluating on NQ-LA, our \BertPGN~model outperforms both existing models substantially with near seven points for all metrics. The performance for short answer questions NQ-SA is even better, with near eight more BLEU-4 points than NQ-LA.

\begin{table}[t]
\centering
\begin{tabular}{lrrrr}
     & B1 & B4 & ME & RL \\
\makecell[l]{TX iwslt\_de\_en} & 36.8  & 13.9  & 17.5  & 35.6    \\
\makecell[l]{TX Multi-Source} & 36.0  & 13.3  & 16.8  & 34.6    \\
\makecell[l]{\BertPGN~LA} & {\bf 43.9} & {\bf 20.1} & {\bf 22.6} & {\bf 42.2}  \\
\makecell[l]{\BertPGN~SA} & {\bf 54.7} & {\bf 28.1} & {\bf 27.9} & {\bf 53.2}  \\
\end{tabular}
\caption{Comparing our model (\BertPGN) on NQ-LA and NQ-SA with two models in \cite{mishra2020automatic}---their best performing Transformer\_iwslt\_de\_en and multi-source transformer combining contexts and automatically generated summaries, with automatic evaluation BLEU-1, BLEU-4, METEOR, and Rouge\_L.}
\label{tbl:bleu-compare}
\end{table}

\subsection{Ablation Study}

% \begin{table*}[ht]
% \centering
% \begin{tabular}{|l|r|r|r|r|r|r|}
% \hline
%   NQ-LA   & BLEU-1 & BLEU-2 & BLEU-3 & BLEU-4 & METEOR & ROUGE\_L \\ \hline
% no-Bert-LM (*) & 43.11 & 31.70 & 24.29 & 18.92 & 21.64 & 41.54  \\ \hline
% * - no-type-id & 42.99 & 31.81 & 24.44 & 19.00 & 21.85 & 41.20  \\ \hline
% * - no-init & 38.46 & 27.30 & 20.29 & 15.28 & 19.22 & 37.15  \\ \hline
% * - no-init - 2-layer & 38.33 & 26.74 & 19.75 & 14.85 & 18.86 & 36.76  \\ \hline
% \end{tabular}
% \caption{Ablation study of BertPGN on NQ-LA. Removing type IDs (* - no-type-id) has little effect on overall performance for generating long answer questions, while removing BERT initialization (* - no-init) affects a lot.}
% \label{tbl:ablation-bert-pgn-la}
% \end{table*}

% \begin{table*}[ht]
% \centering
% \begin{tabular}{|l|r|r|r|r|r|r|}
% \hline
%   NQ-LA   & BLEU-1 & BLEU-2 & BLEU-3 & BLEU-4 & METEOR & ROUGE\_L \\ \hline
% no-Bert-LM (*) & 43.11 & 31.70 & 24.29 & 18.92 & 21.64 & 41.54  \\ \hline
% * - no-type-id & 42.99 & 31.81 & 24.44 & 19.00 & 21.85 & 41.20  \\ \hline
% * - no-init & 38.46 & 27.30 & 20.29 & 15.28 & 19.22 & 37.15  \\ \hline
% * - no-init - 2-layer & 38.33 & 26.74 & 19.75 & 14.85 & 18.86 & 36.76  \\ \hline
% \end{tabular}
% \caption{Ablation study of BertPGN on NQ-LA. Removing type IDs (* - no-type-id) has little effect on overall performance for generating long answer questions, while removing BERT initialization (* - no-init) affects a lot.}
% \label{tbl:ablation-bert-pgn-la}
% \end{table*}


% \begin{table*}[ht]
% \centering
% \begin{tabular}{|l|r|r|r|r|r|r|}
% \hline
%   NQ-SA   & BLUE-1 & BLEU-2 & BLEU-3 & BLEU-4 & METEOR & ROUGE\_L \\ \hline
% no-Bert-LM (*) & 53.07 & 41.05 & 32.84 & 26.46 & 26.77 & 51.95  \\ \hline
% * - no-type-id & 46.29 & 34.69 & 26.85 & 20.84 & 23.26 & 45.00  \\ \hline
% * - no-init & 45.34 & 33.03 & 25.07 & 19.27 & 22.40 & 44.25  \\ \hline
% * - no-init - 2-layer & 45.95 & 33.23 & 25.10 & 19.12 & 22.07 & 44.14  \\ \hline
% \end{tabular}
% \caption{Ablation study of BertPGN on NQ-SA. Both removing type IDs (* - no-type-id) and removing BERT initialization (* - no-init) have a big impact on the overall performance.}
% \label{tbl:ablation-bert-pgn-sa}
% \end{table*}

\begin{table}[t]
\centering
\begin{tabular}{lrr}
  B4   & NQ-LA & NQ-SA \\
no-\Bert-LM (*) & 18.9 & 26.5 \\
* - no-type-id & 19.0 & 20.8 \\
* - no-init & 15.3 & 19.3 \\
* - 2-layer & 14.9 & 19.1 \\
\end{tabular}
\caption{Ablation study of \BertPGN~with BLEU-4. The ablation study is performed with the \BertPGN~model w/o \Bert~as LM. Removing \Bert~initialization affects both the NQ-LA and NQ-SA substantially. Removing type-id affects the NQ-SA by 5.7 drop in BLEU-4.}
\label{tbl:ablation-bert-pgn}
\end{table}

We run ablation study by first removing \Bert-LM in the decoder, then independently\footnote{We skip the ablation study for the pointer-generator as previous work have demonstrated its effectiveness.}
\begin{itemize}
    \item removing type IDs from \Bert~encoder
    \item removing \Bert~initialization for \Bert~encoder
    \item substituting \Bert~encoder with a 2-layer Transformer
\end{itemize}

For each setting, we train our \BertPGN~models from scratch as in Section \ref{sec:train-bertpgn} and conduct ablation studies for NQ-LA and NQ-SA separately (Table \ref{tbl:ablation-bert-pgn}).
By removing \Bert~as an LM in the decoder, both NQ-LA and NQ-SA show one more point drop for BLEU-4. 

Type IDs are more helpful for NQ-SA (approximately a 5 point drop in BLEU-4) than NQ-LA since NQ-SA needs to use type IDs to mark answers. Removing \Bert~initialization causes notable drops for both NQ-LA (3.6 drops in BLEU-4) and NQ-SA (7.2 in BLEU-4), which implies that \Bert is more generalized when encoding these considerably long contexts. Another interesting finding is that the NQ-LA is more sensitive to the number of layers of the encoder than NQ-SA. When decreasing the layers to two from twelve, NQ-LA drops by 0.4 in BLEU-4 while NQ-SA drops by 0.2.

% \subsection{Introductory and Completeness Evaluation}
% \label{sec:auto-eval-newsqa}
% 
% % \begin{table*}[ht]
% % \centering
% % \begin{tabular}{|l|r|r|r|r|r|r|}
% % \hline
% %      & BLEU-1 & BLEU-2 & BLEU-3 & BLEU-4 & METEOR & ROUGE\_L \\ \hline
% % \makecell[l]{SQuAD + para} & 4.91  & 3.16  & 2.16  & 1.54  & 11.56  & 9.57    \\ \hline
% % \makecell[l]{SQuAD + src\_sent} & 16.86  & 11.18  & 7.94  & 5.85  & 20.54  & 23.14    \\ \hline
% % \makecell[l]{SQuAD + para - src\_sent} & 4.02  & 1.79  & 0.88  & 0.48  & 7.66  & 7.36    \\ \hline
% % NQ test-SA + para & 4.72 & 2.84 & 1.77 & 1.13 & 10.74 & 9.86  \\ \hline
% % NQ test-LA + para & 4.50 & 2.63 & 1.62 & 1.03 & 10.34 & 9.42  \\ \hline
% % NewsQA test-SA + article  & 1.07  & 0.54  & 0.30  & 0.18  & 4.11  & 2.39    \\ \hline
% % % \makecell[l]{NewsQA test-SA \\ BertPGN + article} & 2.46 & 1.46 & 0.80 & 0.45 & 5.99 & 4.85  \\ \hline
% % % \makecell[l]{NewsQA test-LA \\ BertPGN + article} & 2.47 & 1.47 & 0.79 & 0.43 & 5.91 & 4.97  \\ \hline
% % \end{tabular}
% % \caption{Compare contexts against questions. We treat questions (both gold questions and BertPGN generated questions) as references, and contexts as system generated stories from each question. {\it SQuAD + src\_sent} shows gold questions in SQuAD have the highest relatedness with their source sentences; while removing source sentences from paragraphs shows a steep drop as shown in {\it SQuAD + para - src\_sent}. On the contrary the NewsQA gold questions show the lowest scores. } %However, BertPGN generated questions (w/o using beam search) have scores in between.}
% % \label{tbl:reverse-bleu}
% % \end{table*}
% 
% \begin{table}[ht]
% \centering
% \begin{tabular}{lrrr}
%  & Avg. tokens & B1 & B4 \\
% SQuAD (paragraph) & 140 & 4.91 & 1.54 \\
% SQuAD (sentence) & 33 & {\bf 16.86} & {\bf 5.85} \\
% NewsQA (article) & 583 & {\bf 1.07} & {\bf 0.18} \\
% NQ (paragraph) & 384 & 4.50 & 1.03 \\
% \end{tabular}
% \caption{BLEU-1 and BLEU-4 by comparing human generated questions (as references) and contexts (as generated stories). Length penalty in BLEU has no effect here since generated stories are much longer than questions. SQuAD questions have large overlaps with contexts (sentences) while NewsQA questions have little overlaps with contexts (articles).}
% \label{tbl:reverse-bleu}
% \end{table}
% 
% We use two automatic evaluation metrics towards {\it introductory} and {\it completeness}. First, we still use the BLEU, METEOR, and Rouge scores but not between gold questions and system generated questions, but between contexts and questions, inspired by the coverage score in \cite{laban-etal-2020-summary}. We treat each question as a reference, while the context to be a generated story from the question. Notice that since the context are much longer than questions, the brevity penalty is automatically disabled \cite{chen2015microsoft}, and the evaluation results will not be affected by length of contexts and questions.
% 
% Table \ref{tbl:reverse-bleu} shows the evaluation results of comparing contexts against questions over SQuAD dataset\footnote{We use the preprocessed SQuAD dataset by \newcite{du-etal-2017-learning} instead of raw SQuAD dataset.} and the NewsQA dataset. For SQuAD dataset, we use three kinds of contexts---the paragraph that contain answer of the question, the source sentence that contains answer of the question, and the paragraph without the source sentence. A clear pattern shows here that questions in SQuAD dataset are too much related with source sentences that contain answers, with a much higher BLEU, METEOR, and Rouge-L scores for {\it SQuAD + src\_sent} than {\it SQuAD + para - src\_sent}.
% 
% On the contrary, the NewsQA dataset has the lowest scores as shown in the row {\it NewsQA test-SA + article}. Even though questions are generated in a fashion of information-seeking by given merely the highlights instead of whole articles as SQuAD, the NQ dataset is also not provided with context at first but has reasonable scores. Notice that even though we use article instead of paragraph for NewsQA dataset because news articles are usually very short as discussed in Section \ref{sec:newsqa-data}. The reason of such a lower score is most of these gold questions in the NewsQA are neither {\it introductory} nor {\it complete}.
% 
% Second, we compare our generated questions of NewsQA test-SA with gold questions by using a QA system according to the intuition that complete questions should be answered easier.

\section{Out-of-Domain Evaluation with QA Systems}
\label{sec:newsqa-la-evaluation}

Instead of exclusively using automated scores for the generation (e.g., BLEU) to compare generated questions against gold questions, we propose to use a well-trained question answering system as the evaluation method. 
These automated scoring metrics have two notable drawbacks in the scenario of evaluating long-answer questions: 
(1) There are usually multiple valid questions for long-answer question generation as contexts are much longer than previous work. However, most datasets only have one gold question for each context;
(2) They cannot measure generated questions when there is no gold question, which is the right problem we encountered for our News-LA dataset.

\begin{figure}[t]
    \centering
    \includegraphics[width=0.6\columnwidth]{bert-joint-architecture.pdf}
    \caption{The \Bert-joint architecture \cite{alberti2019bert}. Input is the combined question and context, and the outputs are an answer-type classification from the [CLS] token and start/end of answer spans for each token from the context.}
    \label{fig:bert-joint-architecture}
\end{figure}

% \begin{table}[ht]
% \begin{tabular}{lrr}
% F1               & Trained v1.1 & Trained v2.0 \\
% SQuAD v1.1 (dev) & 88.7         & -            \\
% SQuAD v2.0 (dev) & -            & 76.1         \\
% NewsQA (gold)    & 59.3         & 49.6         \\
% NewsQA (BertPGN) & 32.5         & 25.2         \\
% \makecell[l]{NewsQA (BertPGN) \\ on gold exact match} & 40.6 & \\
% NQ (gold)        & 55.9         & 44.6         \\
% NQ (BertPGN)     & 55.0         & 48.9        
% \end{tabular}
% \caption{QG automatic evaluation with QA models \cite{devlin-etal-2019-bert} trained with SQuAD v1.1 and SQuAD v2.0 separatly (F1 score is reported). We choose to use models trained with SQuAD to evaluate NewsQA and NQ QG results to avoid models preferring one of them. BertPGN generated NQ questions have better QA scores than gold questions, while NewsQA ones show worse.}
% \label{tbl:bert-qa-eval}
% \end{table}

% \begin{table}[t]
% \centering
% \begin{tabular}{lrr}
%      & Exact Match & F1  \\
% SQuAD v1.1 (dev) & 81.4 & 88.7 \\
% NQ-SA (gold) & 34.2 & 55.9 \\ 
% NQ-SA (\BertPGN) & 33.8 & 55.0 \\
% NewsQA-SA (gold) & 41.0 & 59.3 \\ 
% NewsQA-SA (\BertPGN) (*) & 19.0 & 32.5 \\
% \makecell[l]{* over 41\% gold exact match} & 32.3 & 40.6 \\
% \end{tabular}
% \caption{QG automatic evaluation with QA models \cite{devlin-etal-2019-bert} trained with SQuAD v1.1. We choose to use models trained with SQuAD to evaluate NewsQA and NQ QG results to avoid models preferring one of them. \BertPGN~generated NQ questions have almost the same QA scores as gold questions, while NewsQA ones show worse performance. In the last row, we filter out the 41\% NewsQA gold questions that have exact match answers with respect to the \Bert-QA system, and compare \BertPGN~generated questions only for these contexts.}
% \label{tbl:bert-qa-eval}
% \end{table}
% 
% 
% \begin{table}[ht]
% \centering
% \begin{tabular}{|l|r|r|}
% \hline
%      & Exact Match & F1  \\ \hline
% SQuAD v2.0 (dev) & 73.0 & 76.1 \\ \hline\hline
% NewsQA (gold) & 34.8 & 49.6 \\ \hline
% NewsQA (BertPGN) & 14.2 & 25.2 \\ \hline
% NQ (gold) & 27.3 & 44.6 \\ \hline
% NQ (BertPGN) & 29.4 & 48.9 \\ \hline
% \end{tabular}
% \caption{QG evaluation from a well-trained QA system. The QA system is trained according to \cite{devlin-etal-2019-bert} on SQuAD v2.0. We create two test sets of NewsQA with the test-SA data, and another two of Natural QUestions with test-SA data.}
% \label{tbl:qa-eval-v2.0}
% \end{table}

% \begin{figure*}
% \centering
% \begin{subfigure}[b]{0.45\textwidth}
%    \includegraphics[width=1\linewidth]{newsqa-answerable}
%    \caption{Log-Odds of answerable}
%    \label{fig:newsqa-answerable} 
% \end{subfigure}\quad%
% \begin{subfigure}[b]{0.45\textwidth}
%    \includegraphics[width=1\linewidth]{newsqa-granularity}
%    \caption{Log-Odds of granularity}
%    \label{fig:newsqa-introductory}
% \end{subfigure}
% 
% \caption[Answerable and Introductory]{Automatic evaluation of generated questions for NewsQA test-LA with four settings. NQ: BertPGN trained with NQ dataset and generate on whole news articles with beam search (beam=3); SQuAD: BertPGN trained with SQuAD dataset and generate on the first line of each news article with beam search (beam=3); NQ-nucleus: the same with NQ but using nucleus sampling \cite{holtzman2019curious} (temperature=0.5 and 1). We use the BERT baseline of NQ dataset \cite{alberti2019bert} as the evaluation QA model by answering generated questions from either news article contexts or news article highlights. (a) Answerable: log-odds between the best answer span and no-answer; (b) Introductory: log-odds between long answer and short answer.}
% \end{figure*}


% \begin{figure*}[htb]
%     \centering % <-- added
% \begin{subfigure}{0.25\textwidth}
%   \includegraphics[width=\linewidth]{nc-nq-beam-context}
%   \caption{NQ-context}
%   \label{fig:1}
% \end{subfigure}\hfil % <-- added
% \begin{subfigure}{0.25\textwidth}
%   \includegraphics[width=\linewidth]{nc-squad-beam-context}
%   \caption{SQuAD-context}
%   \label{fig:2}
% \end{subfigure}\hfil % <-- added
% \begin{subfigure}{0.25\textwidth}
%   \includegraphics[width=\linewidth]{nc-sampling-context}
%   \caption{Sampling-context}
%   \label{fig:3}
% \end{subfigure}
% 
% \medskip
% \begin{subfigure}{0.25\textwidth}
%   \includegraphics[width=\linewidth]{nc-nq-beam-highlights}
%   \caption{NQ-highlights}
%   \label{fig:4}
% \end{subfigure}\hfil % <-- added
% \begin{subfigure}{0.25\textwidth}
%   \includegraphics[width=\linewidth]{nc-squad-beam-highlights}
%   \caption{SQuAD-highlights}
%   \label{fig:5}
% \end{subfigure}\hfil % <-- added
% \begin{subfigure}{0.25\textwidth}
%   \includegraphics[width=\linewidth]{nc-sampling-highlights}
%   \caption{Samplinng-highlights}
%   \label{fig:6}
% \end{subfigure}
% \caption{Negative correlation between answerability (x-axis) and granularity (y-axis). Each point is a generated question for NewsQA-LA. Yellow lines are fitted lines with linear function.}
% \label{fig:negative-correlation}
% \end{figure*}

% \subsection{Short Answer Questions Evaluation}
% 
% For short answer questions, gold answer spans are marked in the context. We create a QA dataset by combining generated questions with raw contexts without marking the answers, using a strong QA model to produce answers and compare them with gold answers by exact match and F1 score. We create and evaluate another QA dataset with gold questions for the same contexts in the same way for comparison.
% 
% We choose to use the widely used SQuAD dataset to train a QA system instead of using NewsQA or NQ to avoid bias during evaluation. We choose to use the raw \Bert~model as the QA system (therefore \Bert-QA). Specifically, we train a \Bert-QA system with SQuAD v1.1 and get the dev set F1 score at 88.7\%. We do the evaluation for both NQ-SA and NewsQA-SA generated questions shown in Table \ref{tbl:bert-qa-eval}.
% 
% The \BertPGN~generated questions show almost the same QA results with the gold NQ questions on both exact match and F1 score, while the generated NewsQA questions are worse than gold NewsQA questions by 22\% exact match and 25\% F1. The NQ generated questions result is confirmed with the BLEU scores in Table \ref{tbl:bleu-compare}. To learn the performance of NewsQA questions more precisely, we filter out all gold context-question pairs that show exact match answers with gold answers, i.e. the 41\% exact match for NewsQA (gold), and evaluate generated questions only for these contexts, since the QA system gives the exact match to these 41\% questions which means that it can fully understand these context-question pairs. The last row in Table \ref{tbl:bert-qa-eval} shows that the exact match 32.3\% and F1 score 40.6\%. Around 60\% \BertPGN~generated questions cannot be answered by the original answers that are tagged in \BertPGN.
% 
% \xusen{Are these bad questions? or questions with different answers, or questions with no answers? or a much difficult question (for the QA system) with the same answer?}

\subsection{The QA Metrics}

For long answer question evaluation, we use the \Bert-joint model \cite{alberti2019bert} (Figure \ref{fig:bert-joint-architecture}) for NQ. This \Bert-joint model performs 10\% better in  F1 compared with the baseline models used in the NQ paper \cite{kwiatkowshi-etal-2019-natural-questions,parikh-etal-2016-decomposable}. The \Bert-joint model combines a question and the corresponding context as an input, headed by the [CLS] token and separated and ended with the [SEP] token. The probability of answer spans and probability of answer types as generated as output. For a context of size $n$, it produces $p_{start}$ and $p_{end}$ for each token, indicating whether this token is a start or end token of an answer span. It then choose the answer span $(i, j)$ where $i < j$ that maximizes $p_{start}(i) \cdot p_{end}(j)$ as the probability of the answer. It also defines the probability of no answer can be extracted from the context as $p_{start}(cls)\cdot p_{end}(cls)$. The \Bert-joint model computes the probability of five types of the question -- undetermined, long answer question, short answer question, YES-question, and NO-question. The \Bert-joint model achieves 66.2\% F1 on long answer test dataset. In our evaluation, we define the {\it answerability} score ($s_{ans}$) as $\log \left(p_{ans} / p_{no\_ans}\right)$, and the {\it granularity} score ($s_{gra}$) as $\log \left(p_{la} / p_{sa}\right)$.

\subsection{QG Models to Compare}
We construct a baseline model to compare as follows.
Using the same \BertPGN~architecture, we train a model on the SQuAD sentence-question pairs prepared by \newcite{du-etal-2017-learning}. When generating questions for news articles, we use the first line of each news article as input, with the assumption that the first line is a genuine summary for each news article. 
Notice that the resulting baseline is the state-of-the-art for answer-free question generation using SQuAD (Table \ref{tbl:baseline}).
We refer to the model as $M_{SD}$ hereafter. As for our \BertPGN model, we call it $M_{NQ}$.
We use beam search (beam=3) when decoding for both models.

\begin{table}[t]
\centering
\begin{tabular}{lrrrr}
           & B1             & B4             & ME             & RL             \\
Du-17 best & 43.1          & 12.3          & 16.6          & 39.8          \\
 $M_{SD}$  & \textbf{46.0} & \textbf{14.8} & \textbf{19.2} & \textbf{42.0}
\end{tabular}
\caption{The performance of our answer-free baseline, compared with the best model from \cite{du-etal-2017-learning}.}
\label{tbl:baseline}
\end{table}

\subsection{Evaluation Results}

\begin{figure}[t]
    \centering
    \includegraphics[width=0.9\columnwidth]{newsqa-anwserability-granularity.pdf}
    \caption{Answerability and granularity scores of generated questions for News-LA with the \Bert-joint model \cite{alberti2019bert} as the evaluation QA model by answering generated questions from either news article {\it context} or news article {\it highlights}. We compare two models: (1) NQ: \BertPGN~trained with NQ dataset and generate on whole news articles; (2) SD: \BertPGN~trained with SQuAD dataset and generate on the first line of each news article.}
    \label{fig:newsqa-scores}
\end{figure}

\begin{figure}
\centering
\begin{subfigure}[b]{0.22\textwidth}
   \includegraphics[width=1\linewidth]{scatter-nq-ans-vs-gra.pdf}
\end{subfigure}
%
\begin{subfigure}[b]{0.22\textwidth}
   \includegraphics[width=1\linewidth]{scatter-sd-ans-vs-gra.pdf}
\end{subfigure}

\caption[]{Scatter plots of generated questions of the News-LA from $M_{NQ}$ (left) and $M_{SD}$ (right) with the x-axis: $s_{ans}$, and the y-axis: $s_{gra}$. $s_{ans}$ and $s_{gra}$ are negatively correlated, but the $M_{NQ}$ model tends to generate more questions with positive anserability and granularity. Yellow lines show fitted linear regressions.}
\label{fig:scatter-ans-vs-gra}
\end{figure}

We show the QA evaluation results in Figure \ref{fig:newsqa-scores}. Comparing the context column, $M_{NQ}$ shows a lower answerability score than the baseline model $M_{SD}$. 
While granularity scores show a reverse trend, i.e., higher scores for $M_{NQ}$ than those of $M_{SD}$.
This result implies that $M_{NQ}$ generates more coarse-style questions that have long answers, but these questions are considerably more difficult to answer by the QA model, comparing to short-answer questions.

It is also reasonable to assume that news articles' summaries are proper answer-candidates for long-answer questions. 
Highlights in news articles are human-generated summaries, so we also combine the same set of questions with their corresponding highlights as input for the \Bert-joint QA system with results shown as the highlights column in Figure \ref{fig:newsqa-scores}. 
The answerability scores drop for both models comparing the column highlights to the column of context, which is reasonable as the models never see highlights when generating questions.
However, the baseline method $M_{SD}$ drops more significantly than $M_{NQ}$, suggesting that the baseline model is more context-dependent while our model $M_{NQ}$ generating more self-explanatory questions.
From the granularity scores of highlights, we find that confidence to determine answer types is lower for both models than that of the context column. But the $M_{NQ}$ still shows higher granularity scores than the $M_{SD}$.

We map generated questions for the News-LA to a 2D plot with x-axis the $s_{ans}$ and y-axis the $s_{gra}$ for both models in Figure \ref{fig:scatter-ans-vs-gra}. They also confirm the negative correlation between answerability and granularity of generated questions. However, the $M_{NQ}$ generates more questions with both positive $s_{ans}$ and $s_{gra}$ than those from $M_{SD}$, indicating the effectiveness of our model to generate introductory and self-explanatory questions.

\section{Out-of-Domain Human Evaluation}
\label{sec:human-eval}

\begin{table}[ht]
\centering
\begin{tabular}{lrrrrrr}
 (\%)  & \multicolumn{2}{r}{Context} & \multicolumn{2}{r}{Span} & \multicolumn{2}{r}{Entire} \\
   & T             & F            & T            & F          & T            & F            \\
$M_{NQ}$ & 38            & 62          & 77          & 23         & 49          & 51          \\
$M_{SD}$ & 70           & 30           & 89          & 11         & 40           & 60          \\
\end{tabular}
\caption{Ratios (showing in percentage) between {\it true} and {\it false} for human evaluation with three statements---Context, Span, and Entire---on generated questions. We count true or false marked by annotators that reaches unanimous among all three annotators for each statement.}
\label{tbl:human-eval-three-factors}
\end{table}

\begin{table}[t]
\centering
\begin{tabular}{lrrrr}
 & \multicolumn{2}{c}{$s_{ans}$} & \multicolumn{2}{c}{$s_{gra}$} \\
& $M_{NQ}$ & $M_{SD}$ & $M_{NQ}$ & $M_{SD}$ \\
Context       &  0.1  & -0.1  &  0.1  &  0.5 \\ 
Irrelevant    & -1.0  & -0.6  &  {\bf 0.7}  &  0.4 \\ 
Contradiction & -0.5  & -0.3  &  0.4  &  0.2 \\ 
Peripheral    & -0.3  & -0.3  &  0.2  &  0.2 \\ 
Span          &  {\bf 1.5}  &  {\bf 1.1}  & {\bf -0.8}  & {\bf -0.6} \\ 
Entire        &  0.4  &  0.3  &  0.4  &  0.3 \\ 
None          & {\bf -1.5}  & {\bf -1.2}  &  0.6  &  {\bf 0.6} \\ 
\end{tabular}
\caption{Pearson correlation ($\times 10^{-1}$) between human (Section \ref{sec:human-eval}) and automatic (Section \ref{sec:newsqa-la-evaluation}) evaluation. For each column, we mark the most positive and negative correlated scores in bold text. We omit the NQ-nucleus questions in this comparison.}
\label{tbl:correlation-human-auto}
\end{table}

We further conduct a human evaluation using MTurk for the News-LA test set to verify: (1) we can generate self-explanatory and introductory questions and (2) that the automatic evaluation in Section \ref{sec:newsqa-la-evaluation} agrees with human results. We ask annotators to read a news article and mark true or false for seven statements regarding generated questions. For each Context-Question pair, these statements include: 
\begin{itemize}
    \item Question is {\it context} dependent
    \item Question is {\it irrelevant} to the article
    \item Question implies a {\it contradiction} to facts present in the article
    \item Question focuses on a {\it peripheral} topic
    \item There is a short {\it span} to answer the question
    \item The {\it entire} article can be an answer
    \item {\it None} answer in the article
\end{itemize}

We randomly select the 1000 news articles in News-LA to perform our human evaluation with three different annotators per news article. We received three valid annotations for 943 news articles from a set of 224 annotators. 
We show our main findings in Table \ref{tbl:human-eval-three-factors}. We first consider true/false results regarding three metrics -- {\it Context}, {\it Span}, and {\it Entire} -- considering only when unanimity is reached among annotators. 
$M_{NQ}$ questions are more context-free than $M_{SD}$ ones, with 38\% true and 62\% false towards the {\it Context} statement.
Second, the $M_{NQ}$ questions are more likely to be answered by entire news articles (49\% true of {\it Entire} vs. 40\%) while less likely to be answered by spans from news articles (77\% true of {\it Span} vs. 89\%) comparing with $M_{SD}$ questions. 
These human evaluation results confirm that $M_{NQ}$ questions are more self-explanatory and introductory than $M_{SD}$.

Finally, we compute the $s_{ans}$ and $s_{gra}$ for the 943 generated questions (Section \ref{sec:newsqa-la-evaluation}). We then normalize these two scores and conduct a Pearson correlation analysis \cite{benesty2009pearson} with human evaluation results. 
In this process, we use all human evaluation results, regardless of agreements among annotators.  
From Table \ref{tbl:correlation-human-auto}, we find that {\it Span} has the strongest positive correlation with the $s_{ans}$, while {\it None} shows the strongest negative correlation -- aligning with the findings for answerability. {\it Span} also shows the strongest negative correlation with the $s_{gra}$ for both $M_{NQ}$ and $M_{SD}$, but the positive correlation with granularity varies, with {\it Irrelevant} for $M_{NQ}$ questions and {\it None} for $M_{SD}$ questions.


\section{Conclusion}

In this work, we tackle the problem of question generation targeted for human information seeking. We focus on generating questions for news articles that can be answered by long answers instead of short spans. We build a \Bert-based Pointer-Generator Network for the QG model, trained with the Natural Questions dataset. Our method shows state-of-the-art performance in terms of BLEU, METEOR, and ROUGE\_L scores. 
We then apply our model to the out-of-domain news articles without further training. 
We use a QA system to evaluate our QG models as there is no gold question to compare. 
We also conduct a human evaluation to confirm the QA evaluation results.

\section*{Broader Impact}
Our work describes a method for an autonomous agent to suggest questions based on machine-reading and question generation technology. Operationally, this work focuses on newswire-sourced data where the generated questions are answered by the text -- and is applicable to multi-turn search settings. Thus, there are several potentially positive social impacts. By presenting questions with known answers in the text, users can more efficiently learn about topics in the source documents. Our focus on {\em self-explanatory} and {\em introductory} questions increases the utility of questions for this purpose. 

Conversely, there is potential to bias people toward a subset of the news chosen by a purported fair search engine, which may be more difficult to detect as the provided questions remove some of the article contexts. In principle, this is mitigated by selecting content that maintains high journalistic standards -- but such a risk remains if the technology is deployed by bad-faith actors.

The data for our experiments was derived from the widely used Natural Questions~\cite{kwiatkowshi-etal-2019-natural-questions} and CNN/Daily Mail~\cite{10.5555/2969239.2969428} datasets, which in turn were derived from public news sourced data. Our evaluation annotations were performed on Amazon Mechanical Turk, where three authors completed a sample task and set a wage corresponding to an expected rate of \$15/hr.
% Entries for the entire Anthology, followed by custom entries
\bibliography{anthology,aaai21}
\bibliographystyle{acl_natbib}

% \appendix
% 
% \section{Example Appendix}
% \label{sec:appendix}
% 
% This is an appendix.

\end{document}

